Open-Canopy: Towards Very High Resolution Forest Monitoring

Estimating canopy height and its changes at meter resolution from satellite imagery is a significant challenge in computer vision with critical environmental applications. However, the lack of open-access datasets at this resolution hinders the reproducibility and evaluation of models. We introduce Open-Canopy, the first open-access, country-scale benchmark for very high-resolution (1.5 m) canopy height estimation, covering over 87,000 km$^2$ across France with 1.5 m resolution satellite imagery and aerial LiDAR data. Additionally, we present Open-Canopy-$\Delta$, a benchmark for canopy height change detection between images from different years at tree level-a challenging task for current computer vision models. We evaluate state-of-the-art architectures on these benchmarks, highlighting significant challenges and opportunities for improvement. Our datasets and code are publicly available at https://github.com/fajwel/Open-Canopy.

==> figures/archive/line_data1.csv <==
x,y
13.3,14.710610379357181
31.3,27.424013037626032
21.9,20.784791649418963
17.5,17.677070999619914
12.4,14.07494024644374
28.5,25.446372624117544
29.3,26.011412742262827
14.9,15.840690615647746
13.9,15.134390467966144
18.3,18.242111117765194
22.6,21.279201752796087
19.4,19.019041280214957
27.5,24.74007247643594
18.3,18.242111117765194
5.6,9.27209924220884
5.8,9.413359271745161
23.7,22.05613191524585
28.1,25.1638525650449
12.4,14.07494024644374
21.4,20.431641575578162
12.2,13.933680216907419
26.3,23.89251229921802
11.5,13.439270113530297
20.0,19.44282136882392
21.2,20.290381546041843
18.2,18.171481102997035
24.0,22.26802195955033
22.4,21.137941723259765
22.8,21.42046178233241
29.3,26.011412742262827
9.2,11.814779773862611
21.6,20.572901605114485
27.0,24.38692240259514
9.2,11.814779773862611
6.2,9.695879330817803
34.0,29.33102343636636
35.3,30.249213628352436
36.3,30.95551377603404
34.7,29.82543353974348
33.0,28.624723288684756
21.5,20.502271590346325
36.3,30.95551377603404
38.8,32.721264145238045
20.0,19.44282136882392
28.0,25.093222550276742
14.0,15.205020482734303
25.7,23.468732210609055
21.1,20.219751531273683
27.4,24.669442461667778
8.6,11.39099968525365
17.0,17.323920925779113
24.8,22.833062077695615
24.4,22.55054201862297
27.2,24.52818243213146
17.5,17.677070999619914
29.2,25.940782727494664
33.9,29.260393421598195
21.6,20.572901605114485
25.3,23.186212151536417
5.5,9.20146922744068
23.4,21.844241870941367
21.0,20.149121516505524
28.8,25.658262668422026
26.0,23.680622254913537
29.3,26.011412742262827
9.0,11.67351974432629
27.9,25.02259253550858
23.0,21.56172181186873
20.7,19.93723147220104
13.0,14.4987203350527
8.6,11.39099968525365
17.1,17.394550940547273
23.5,21.91487188570953
25.1,23.04495212200009
28.4,25.37574260934938
29.9,26.435192830871785
38.6,32.580004115701726
22.3,21.067311708491605
31.1,27.282753008089706
21.0,20.149121516505524
28.4,25.37574260934938
28.6,25.5170026388857
22.1,20.926051678955286
11.7,13.580530143066618
25.8,23.539362225377218
22.3,21.067311708491605
22.9,21.491091797100566
25.2,23.115582136768253
20.1,19.51345138359208
18.0,18.030221073460716
10.9,13.015490024921334
20.5,19.795971442664722
22.1,20.926051678955286
25.5,23.327472181072736
30.0,26.505822845639948
16.7,17.11203088147463
33.2,28.765983318221075
24.1,22.338651974318488
22.0,20.855421664187126
5.5,9.20146922744068
33.4,28.907243347757394
23.8,22.126761930014013
20.7,19.93723147220104
22.6,21.279201752796087
25.6,23.39810219584089
31.8,27.777163111466834
22.3,21.067311708491605
28.2,25.23448257981306
28.4,25.37574260934938
26.0,23.680622254913537
13.9,15.134390467966144
12.4,14.07494024644374
18.7,18.524631176837836
26.0,23.680622254913537
37.1,31.520553894179322
9.7,12.167929847703412
24.4,22.55054201862297
17.4,17.60644098485175
13.0,14.4987203350527
30.4,26.788342904712586
14.7,15.699430586111426
6.9,10.190289434194924
13.7,14.993130438429823
12.6,14.216200275980059
10.7,12.874229995385015
20.4,19.72534142789656
35.7,30.53173368742508
26.9,24.316292387826977
24.4,22.55054201862297
26.8,24.24566237305882
10.8,12.944860010153175
34.1,29.401653451134514
16.5,16.970770851938312
15.4,16.193840689488546
14.3,15.416910527038784


==> figures/archive/line_data2.csv <==
x,y
13.3,15.968855758150537
31.3,30.803716375489877
21.9,23.056622497545998
17.5,19.430323235529716
12.4,15.22711272728357
28.5,28.496071390570425
29.3,29.155398529118838
14.9,17.287510035247365
13.9,16.46335111206185
18.3,20.089650374078133
22.6,23.633533743775864
19.4,20.996225189582198
27.5,27.671912467384903
18.3,20.089650374078133
5.6,9.62283204962204
5.8,9.787663834259146
23.7,24.540108559279933
28.1,28.166407821296218
12.4,15.22711272728357
21.4,22.644543035953237
12.2,15.062280942646465
26.3,26.682921759562284
11.5,14.485369696416603
20.0,21.490720543493513
21.2,22.479711251316136
18.2,20.00723448175958
24.0,24.78735623623559
22.4,23.468701959138755
22.8,23.798365528412965
29.3,29.155398529118838
9.2,12.58980417308991
21.6,22.809374820590346
27.0,27.259833005792146
9.2,12.58980417308991
6.2,10.117327403533352
34.0,33.028945468090775
35.3,34.10035206823195
36.3,34.92451099141746
34.7,33.60585671432064
33.0,32.20478654490526
21.5,22.72695892827179
36.3,34.92451099141746
38.8,36.98490829938126
20.0,21.490720543493513
28.0,28.083991928977664
14.0,16.5457670043804
25.7,26.18842640565097
21.1,22.397295358997585
27.4,27.589496575066352
8.6,12.095308819178598
17.0,19.018243773936955
24.8,25.446683374784005
24.4,25.117019805509795
27.2,27.424664790429247
17.5,19.430323235529716
29.2,29.072982636800287
33.9,32.946529575772225
21.6,22.809374820590346
25.3,25.858762836376762
5.5,9.54041615730349
23.4,24.292860882324277
21.0,22.31487946667903
28.8,28.74331906752608
26.0,26.435674082606624
29.3,29.155398529118838
9.0,12.424972388452804
27.9,28.00157603665911
23.0,23.96319731305007
20.7,22.067631789723375
13.0,15.72160808119488
8.6,12.095308819178598
17.1,19.10065966625551
23.5,24.375276774642828
25.1,25.69393105173966
28.4,28.41365549825187
29.9,29.64989388303015
38.6,36.820076514744166
22.3,23.386286066820208
31.1,30.638884590852772
21.0,22.31487946667903
28.4,28.41365549825187
28.6,28.578487282888975
22.1,23.221454282183103
11.7,14.650201481053706
25.8,26.270842297969523
22.3,23.386286066820208
22.9,23.880781420731516
25.2,25.77634694405821
20.1,21.573136435812067
18.0,19.842402697122473
10.9,13.990874342505291
20.5,21.902800005086274
22.1,23.221454282183103
25.5,26.023594621013867
30.0,29.732309775348703
16.7,18.7709960969813
33.2,32.36961832954236
24.1,24.869772128554143
22.0,23.139038389864552
5.5,9.54041615730349
33.4,32.534450114179464
23.8,24.622524451598487
20.7,22.067631789723375
22.6,23.633533743775864
25.6,26.10601051333242
31.8,31.215795837082638
22.3,23.386286066820208
28.2,28.248823713614765
28.4,28.41365549825187
26.0,26.435674082606624
13.9,16.46335111206185
12.4,15.22711272728357
18.7,20.419313943352336
26.0,26.435674082606624
37.1,35.58383812996588
9.7,13.001883634682667
24.4,25.117019805509795
17.4,19.347907343211162
13.0,15.72160808119488
30.4,30.061973344622906
14.7,17.122678250610264
6.9,10.694238649763216
13.7,16.298519327424742
12.6,15.391944511920673
10.7,13.826042557868186
20.4,21.82038411276772
35.7,34.43001563750616
26.9,27.17741711347359
24.4,25.117019805509795
26.8,27.09500122115504
10.8,13.90845845018674
34.1,33.11136136040933
16.5,18.606164312344198
15.4,17.699589496840126
14.3,16.793014681336054


==> figures/archive/scatter_plot_data1.csv <==
x,y
13.3,16.748727798461914
31.3,27.164344787597656
21.9,19.282272338867188
17.5,19.199462890625
12.4,13.608221054077148
28.5,25.05797576904297
29.3,23.11412811279297
14.9,13.283628463745115
13.9,14.734862327575684
18.3,15.48088264465332
22.6,21.524925231933594
19.4,16.999895095825195
27.5,25.570377349853516
18.3,20.553119659423828
5.6,6.41621208190918
5.8,7.636289119720459
23.7,24.872821807861328
28.1,16.833227157592773
12.4,11.386287689208984
21.4,18.623001098632812
12.2,13.27630615234375
26.3,22.88154983520508
11.5,14.940664291381836
20.0,21.23277473449707
21.2,20.528587341308594
18.2,18.5067195892334
24.0,21.750831604003903
22.4,21.128076553344727
22.8,27.750873565673828
29.3,22.496841430664062
9.2,13.09030818939209
21.6,26.871505737304688
27.0,26.977264404296875
9.2,13.66643238067627
6.2,12.011345863342283
34.0,28.918548583984375
35.3,32.03870391845703
36.3,32.74509048461914
34.7,31.02914047241211
33.0,30.902708053588867
21.5,20.134220123291016
36.3,32.18425750732422
38.8,30.063026428222656
20.0,22.46874237060547
28.0,29.787593841552734
14.0,17.97072410583496
25.7,25.511690139770508
21.1,19.504364013671875
27.4,23.219018936157227
8.6,7.795340538024902
17.0,19.23344993591309
24.8,26.152986526489254
24.4,26.176189422607425
27.2,18.966142654418945
17.5,18.06585121154785
29.2,27.441255569458008
33.9,28.58774185180664
21.6,20.23309326171875
25.3,16.703693389892578
5.5,10.98737907409668
23.4,19.553298950195312
21.0,20.481279373168945
28.8,22.799243927001953
26.0,23.051286697387695
29.3,25.93630027770996
9.0,6.457275867462158
27.9,23.49264335632324
23.0,23.547203063964844
20.7,22.13446044921875
13.0,15.177403450012209
8.6,9.917303085327148
17.1,15.343433380126951
23.5,24.648717880249023
25.1,23.90401268005371
28.4,27.037126541137695
29.9,27.75973320007324
38.6,27.271289825439453
22.3,22.554792404174805
31.1,30.44371223449707
21.0,17.714460372924805
28.4,26.784517288208008
28.6,26.206817626953125
22.1,22.88157081604004
11.7,11.882957458496094
25.8,23.68317413330078
22.3,21.61951446533203
22.9,21.8265380859375
25.2,22.775623321533203
20.1,24.16577911376953
18.0,19.342857360839844
10.9,20.52264404296875
20.5,13.924819946289062
22.1,19.843395233154297
25.5,22.91548538208008
30.0,22.3491153717041
16.7,24.84737777709961
33.2,28.784259796142575
24.1,24.061561584472656
22.0,23.969799041748047
5.5,8.690546989440918
33.4,26.54656219482422
23.8,18.116268157958984
20.7,22.91120147705078
22.6,23.92876625061035
25.6,19.950998306274418
31.8,30.396841049194336
22.3,22.560787200927734
28.2,27.89396858215332
28.4,25.895601272583008
26.0,23.49922752380371
13.9,10.826210021972656
12.4,10.972620010375977
18.7,19.27812957763672
26.0,27.583452224731445
37.1,29.68739128112793
9.7,11.771345138549805
24.4,22.775096893310547
17.4,18.562829971313477
13.0,12.557920455932615
30.4,24.671772003173828
14.7,14.039106369018556
6.9,10.495668411254885
13.7,15.792052268981934
12.6,10.431102752685549
10.7,9.34502410888672
20.4,17.900634765625
35.7,29.88597869873047
26.9,25.34381866455078
24.4,22.1897029876709
26.8,20.894386291503903
10.8,10.375518798828123
34.1,29.497314453125
16.5,18.43960189819336
15.4,12.748501777648926
14.3,19.24668312072754


==> figures/archive/scatter_plot_data2.csv <==
x,y
13.3,13.3
31.3,33.7
21.9,22.8
17.5,17.3
12.4,13.6
28.5,28.0
29.3,30.0
14.9,16.2
13.9,14.2
18.3,18.1
22.6,27.0
19.4,19.0
27.5,29.8
18.3,23.3
5.6,9.1
5.8,9.2
23.7,19.8
28.1,24.8
12.4,13.2
21.4,21.6
12.2,14.5
26.3,22.6
11.5,13.6
20.0,24.6
21.2,20.6
18.2,19.9
24.0,23.5
22.4,22.4
22.8,24.9
29.3,25.8
9.2,15.1
21.6,26.6
27.0,26.1
9.2,14.0
6.2,11.6
34.0,31.6
35.3,32.8
36.3,37.9
34.7,33.2
33.0,31.8
21.5,20.4
36.3,37.4
38.8,34.2
20.0,20.3
28.0,32.2
14.0,23.9
25.7,30.2
21.1,23.2
27.4,26.9
8.6,11.4
17.0,21.8
24.8,27.1
24.4,28.1
27.2,20.7
17.5,22.4
29.2,34.5
33.9,33.6
21.6,24.1
25.3,25.8
5.5,11.9
23.4,22.1
21.0,19.7
28.8,29.5
26.0,24.3
29.3,28.7
9.0,10.2
27.9,23.3
23.0,23.8
20.7,24.6
13.0,15.0
8.6,11.6
17.1,18.3
23.5,25.1
25.1,23.2
28.4,29.4
29.9,31.2
38.6,34.5
22.3,23.0
31.1,34.0
21.0,24.0
28.4,25.9
28.6,28.2
22.1,26.2
11.7,14.9
25.8,24.9
22.3,22.4
22.9,22.1
25.2,26.1
20.1,19.0
18.0,21.6
10.9,19.1
20.5,20.2
22.1,22.6
25.5,23.4
30.0,28.8
16.7,24.1
33.2,34.5
24.1,30.1
22.0,26.2
5.5,9.4
33.4,31.5
23.8,23.7
20.7,20.0
22.6,25.5
25.6,27.4
31.8,37.4
22.3,23.1
28.2,31.0
28.4,28.4
26.0,25.1
13.9,14.4
12.4,12.2
18.7,19.7
26.0,27.1
37.1,32.1
9.7,13.6
24.4,23.9
17.4,19.2
13.0,12.7
30.4,29.2
14.7,16.4
6.9,13.3
13.7,16.7
12.6,12.9
10.7,9.5
20.4,19.7
35.7,35.5
26.9,25.3
24.4,24.4
26.8,28.2
10.8,12.1
34.1,35.4
16.5,18.6
15.4,16.0
14.3,23.0


==> figures/line_data.csv <==
x,y
0.0,1.8622202540865143
1.0204081632653061,2.7228157243949003
2.0408163265306123,3.583411194703286
3.0612244897959187,4.444006665011672
4.081632653061225,5.304602135320057
5.1020408163265305,6.165197605628443
6.122448979591837,7.0257930759368294
7.142857142857143,7.8863885462452155
8.16326530612245,8.7469840165536
9.183673469387756,9.607579486861987
10.204081632653061,10.468174957170373
11.224489795918368,11.328770427478759
12.244897959183675,12.189365897787145
13.26530612244898,13.04996136809553
14.285714285714286,13.910556838403917
15.306122448979592,14.771152308712301
16.3265306122449,15.631747779020687
17.346938775510203,16.492343249329075
18.367346938775512,17.35293871963746
19.387755102040817,18.213534189945847
20.408163265306122,19.07412966025423
21.42857142857143,19.93472513056262
22.448979591836736,20.795320600871
23.46938775510204,21.65591607117939
24.48979591836735,22.516511541487773
25.510204081632654,23.377107011796163
26.53061224489796,24.237702482104545
27.551020408163264,25.098297952412928
28.571428571428573,25.958893422721317
29.591836734693878,26.819488893029707
30.612244897959183,27.68008436333809
31.63265306122449,28.54067983364648
32.6530612244898,29.40127530395486
33.673469387755105,30.26187077426325
34.69387755102041,31.122466244571633
35.714285714285715,31.983061714880016
36.734693877551024,32.843657185188405
37.755102040816325,33.70425265549679
38.775510204081634,34.56484812580518
39.79591836734694,35.42544359611357
40.816326530612244,36.28603906642195
41.83673469387755,37.14663453673034
42.85714285714286,38.00723000703872
43.87755102040816,38.867825477347104
44.89795918367347,39.72842094765549
45.91836734693878,40.58901641796388
46.93877551020408,41.449611888272266
47.95918367346939,42.310207358580655
48.9795918367347,43.17080282888904
50.0,44.03139829919742


==> figures/line_data1.csv <==
x,y
13.3,14.710610379357181
31.3,27.424013037626032
21.9,20.784791649418963
17.5,17.677070999619914
12.4,14.07494024644374
28.5,25.446372624117544
29.3,26.011412742262827
14.9,15.840690615647746
13.9,15.134390467966144
18.3,18.242111117765194
22.6,21.279201752796087
19.4,19.019041280214957
27.5,24.74007247643594
18.3,18.242111117765194
5.6,9.27209924220884
5.8,9.413359271745161
23.7,22.05613191524585
28.1,25.1638525650449
12.4,14.07494024644374
21.4,20.431641575578162
12.2,13.933680216907419
26.3,23.89251229921802
11.5,13.439270113530297
20.0,19.44282136882392
21.2,20.290381546041843
18.2,18.171481102997035
24.0,22.26802195955033
22.4,21.137941723259765
22.8,21.42046178233241
29.3,26.011412742262827
9.2,11.814779773862611
21.6,20.572901605114485
27.0,24.38692240259514
9.2,11.814779773862611
6.2,9.695879330817803
34.0,29.33102343636636
35.3,30.249213628352436
36.3,30.95551377603404
34.7,29.82543353974348
33.0,28.624723288684756
21.5,20.502271590346325
36.3,30.95551377603404
38.8,32.721264145238045
20.0,19.44282136882392
28.0,25.093222550276742
14.0,15.205020482734303
25.7,23.468732210609055
21.1,20.219751531273683
27.4,24.669442461667778
8.6,11.39099968525365
17.0,17.323920925779113
24.8,22.833062077695615
24.4,22.55054201862297
27.2,24.52818243213146
17.5,17.677070999619914
29.2,25.940782727494664
33.9,29.260393421598195
21.6,20.572901605114485
25.3,23.186212151536417
5.5,9.20146922744068
23.4,21.844241870941367
21.0,20.149121516505524
28.8,25.658262668422026
26.0,23.680622254913537
29.3,26.011412742262827
9.0,11.67351974432629
27.9,25.02259253550858
23.0,21.56172181186873
20.7,19.93723147220104
13.0,14.4987203350527
8.6,11.39099968525365
17.1,17.394550940547273
23.5,21.91487188570953
25.1,23.04495212200009
28.4,25.37574260934938
29.9,26.435192830871785
38.6,32.580004115701726
22.3,21.067311708491605
31.1,27.282753008089706
21.0,20.149121516505524
28.4,25.37574260934938
28.6,25.5170026388857
22.1,20.926051678955286
11.7,13.580530143066618
25.8,23.539362225377218
22.3,21.067311708491605
22.9,21.491091797100566
25.2,23.115582136768253
20.1,19.51345138359208
18.0,18.030221073460716
10.9,13.015490024921334
20.5,19.795971442664722
22.1,20.926051678955286
25.5,23.327472181072736
30.0,26.505822845639948
16.7,17.11203088147463
33.2,28.765983318221075
24.1,22.338651974318488
22.0,20.855421664187126
5.5,9.20146922744068
33.4,28.907243347757394
23.8,22.126761930014013
20.7,19.93723147220104
22.6,21.279201752796087
25.6,23.39810219584089
31.8,27.777163111466834
22.3,21.067311708491605
28.2,25.23448257981306
28.4,25.37574260934938
26.0,23.680622254913537
13.9,15.134390467966144
12.4,14.07494024644374
18.7,18.524631176837836
26.0,23.680622254913537
37.1,31.520553894179322
9.7,12.167929847703412
24.4,22.55054201862297
17.4,17.60644098485175
13.0,14.4987203350527
30.4,26.788342904712586
14.7,15.699430586111426
6.9,10.190289434194924
13.7,14.993130438429823
12.6,14.216200275980059
10.7,12.874229995385015
20.4,19.72534142789656
35.7,30.53173368742508
26.9,24.316292387826977
24.4,22.55054201862297
26.8,24.24566237305882
10.8,12.944860010153175
34.1,29.401653451134514
16.5,16.970770851938312
15.4,16.193840689488546
14.3,15.416910527038784


==> figures/line_data2.csv <==
x,y
13.3,15.968855758150537
31.3,30.803716375489877
21.9,23.056622497545998
17.5,19.430323235529716
12.4,15.22711272728357
28.5,28.496071390570425
29.3,29.155398529118838
14.9,17.287510035247365
13.9,16.46335111206185
18.3,20.089650374078133
22.6,23.633533743775864
19.4,20.996225189582198
27.5,27.671912467384903
18.3,20.089650374078133
5.6,9.62283204962204
5.8,9.787663834259146
23.7,24.540108559279933
28.1,28.166407821296218
12.4,15.22711272728357
21.4,22.644543035953237
12.2,15.062280942646465
26.3,26.682921759562284
11.5,14.485369696416603
20.0,21.490720543493513
21.2,22.479711251316136
18.2,20.00723448175958
24.0,24.78735623623559
22.4,23.468701959138755
22.8,23.798365528412965
29.3,29.155398529118838
9.2,12.58980417308991
21.6,22.809374820590346
27.0,27.259833005792146
9.2,12.58980417308991
6.2,10.117327403533352
34.0,33.028945468090775
35.3,34.10035206823195
36.3,34.92451099141746
34.7,33.60585671432064
33.0,32.20478654490526
21.5,22.72695892827179
36.3,34.92451099141746
38.8,36.98490829938126
20.0,21.490720543493513
28.0,28.083991928977664
14.0,16.5457670043804
25.7,26.18842640565097
21.1,22.397295358997585
27.4,27.589496575066352
8.6,12.095308819178598
17.0,19.018243773936955
24.8,25.446683374784005
24.4,25.117019805509795
27.2,27.424664790429247
17.5,19.430323235529716
29.2,29.072982636800287
33.9,32.946529575772225
21.6,22.809374820590346
25.3,25.858762836376762
5.5,9.54041615730349
23.4,24.292860882324277
21.0,22.31487946667903
28.8,28.74331906752608
26.0,26.435674082606624
29.3,29.155398529118838
9.0,12.424972388452804
27.9,28.00157603665911
23.0,23.96319731305007
20.7,22.067631789723375
13.0,15.72160808119488
8.6,12.095308819178598
17.1,19.10065966625551
23.5,24.375276774642828
25.1,25.69393105173966
28.4,28.41365549825187
29.9,29.64989388303015
38.6,36.820076514744166
22.3,23.386286066820208
31.1,30.638884590852772
21.0,22.31487946667903
28.4,28.41365549825187
28.6,28.578487282888975
22.1,23.221454282183103
11.7,14.650201481053706
25.8,26.270842297969523
22.3,23.386286066820208
22.9,23.880781420731516
25.2,25.77634694405821
20.1,21.573136435812067
18.0,19.842402697122473
10.9,13.990874342505291
20.5,21.902800005086274
22.1,23.221454282183103
25.5,26.023594621013867
30.0,29.732309775348703
16.7,18.7709960969813
33.2,32.36961832954236
24.1,24.869772128554143
22.0,23.139038389864552
5.5,9.54041615730349
33.4,32.534450114179464
23.8,24.622524451598487
20.7,22.067631789723375
22.6,23.633533743775864
25.6,26.10601051333242
31.8,31.215795837082638
22.3,23.386286066820208
28.2,28.248823713614765
28.4,28.41365549825187
26.0,26.435674082606624
13.9,16.46335111206185
12.4,15.22711272728357
18.7,20.419313943352336
26.0,26.435674082606624
37.1,35.58383812996588
9.7,13.001883634682667
24.4,25.117019805509795
17.4,19.347907343211162
13.0,15.72160808119488
30.4,30.061973344622906
14.7,17.122678250610264
6.9,10.694238649763216
13.7,16.298519327424742
12.6,15.391944511920673
10.7,13.826042557868186
20.4,21.82038411276772
35.7,34.43001563750616
26.9,27.17741711347359
24.4,25.117019805509795
26.8,27.09500122115504
10.8,13.90845845018674
34.1,33.11136136040933
16.5,18.606164312344198
15.4,17.699589496840126
14.3,16.793014681336054


==> figures/lora_data.csv <==
rank,MAE,RMSE,nMAE,IoU
2,4.28,6.12,38,85
4,4.06,5.90,37,86
8,3.83,5.63,35,87
16,4.20,6.04,38,85
32,3.64,5.40,33,87
64,4.82,6.37,39.65,83.90
128,5.11,6.99,47,82

==> figures/scatter_plot_data.csv <==
x,y
25.3,19.848873
0.0,0.16164082
16.7,16.033836
4.1,3.1043255
5.7,6.3444767
19.0,23.929955
17.1,19.135065
9.4,6.209133
19.6,14.991072
10.5,12.636847
1.8,1.7069235
23.5,19.631935
18.2,20.85452
19.6,19.817253
4.1,0.6033878
22.4,18.133163
5.4,1.3687227
9.7,9.972713
10.9,6.6489077
16.0,14.041435
0.0,0.037336685
5.9,7.8590508
26.7,23.867155
14.7,14.497246
0.0,0.011769143
2.6,4.145411
21.2,22.444792
10.3,7.819341
19.9,18.433437
11.9,8.851448
22.2,20.512829
14.0,11.423964
6.8,4.3748226
24.0,23.106726
16.5,13.186237
20.2,16.916048
6.7,3.2424722
20.5,21.338718
6.1,6.8721066
11.5,8.89808
0.0,0.038303565
17.1,12.091546
15.2,12.90099
8.2,10.812047
3.8,3.7627406
9.0,9.803232
14.7,10.141273
4.9,2.6978304
8.8,12.469696
18.9,19.719475
6.1,1.346697
16.0,18.08606
24.0,23.197397
10.4,12.37998
24.2,28.154984
2.2,1.2088416
0.0,0.07680558
0.0,3.3257818
6.3,5.902755
14.6,14.191548
9.4,11.7975
13.0,5.8012724
21.9,17.459766
19.0,17.622002
15.5,18.98819
10.4,9.62592
7.1,7.2127466
14.0,16.783186
0.0,0.085909046
5.1,0.06538805
15.2,16.31395
12.3,5.413247
9.5,0.031746764
3.1,2.255741
9.0,16.121777
2.4,0.0016167988
11.9,14.83498
13.8,12.921225
5.7,4.218684
23.5,25.722046
2.8,3.09485
21.4,17.484484
19.7,14.856706
4.1,4.17455
20.8,23.60301
14.1,11.9025135
17.4,14.228621
16.2,16.336498
10.5,15.706568
15.1,16.75695
11.2,11.112369
2.2,1.2617444
17.0,17.977108
6.3,5.6662426
5.2,0.5209442
12.7,17.949072
18.7,19.729052
21.0,20.849945
3.3,2.9889536
20.6,19.582346
8.8,9.544875
18.7,17.02187
11.6,9.464543
1.9,1.1385602
2.5,8.002121
20.2,19.699772
5.0,1.3203588
27.9,25.852633
17.3,16.796013
15.4,15.852421
6.5,5.0187063
17.6,20.441397
5.7,8.2929535
21.4,18.860655
1.8,2.422116
20.6,23.39033
12.9,14.988701
3.7,2.8212676
5.9,8.650796
5.0,8.861607
3.1,2.512505
24.2,22.160744
1.9,1.4733648
0.9,0.6639919
0.1,0.044800386
7.4,14.113813
4.7,8.912481
9.5,9.079522
13.2,13.953263
21.5,21.146725
12.1,16.236155
26.8,25.408192
7.4,9.287406
11.5,7.0755363
14.8,15.480228
20.3,22.778614
10.6,8.663584
15.5,12.160519
6.8,6.439151
18.8,19.946377
2.1,0.34211496
11.3,15.124415
8.5,9.0170965
17.6,16.41167
2.9,4.3302083
20.4,17.709263
21.9,21.350296
4.4,3.1256418
11.6,12.865187
29.4,25.889498
18.4,18.110397
16.4,9.140481
21.4,18.052803
19.7,14.32372
16.9,19.42674
4.7,-0.012121745
0.0,18.036999
4.9,1.6408145
2.3,2.3203454
10.4,5.952976
16.3,17.438189
30.7,24.15295
22.4,19.62268
20.6,17.97637
5.9,7.891143
0.0,2.2742603
14.8,13.359668
4.4,4.3465767
2.4,1.2631965
16.8,10.430977
15.1,15.530935
11.8,14.757815
9.3,8.235868
18.8,19.608997
16.5,15.0925045
17.8,16.479767
19.6,17.702637
2.6,0.00036110304
30.0,29.186728
18.6,17.343893
1.3,6.9654255
23.2,16.652428
13.4,11.066288
14.8,13.661825
8.7,5.1313257
6.3,1.5756503
7.2,8.398429
14.5,13.292534
3.2,5.3610096
1.2,6.5435514
21.0,21.691223
9.3,6.9381757
14.4,16.154415
6.0,5.9914446
14.9,16.76183
20.0,21.69833
16.1,11.510259
2.5,0.0071170963
19.1,19.09393
18.3,17.560751
25.0,22.88602
16.3,13.697481
18.1,19.676743
11.2,12.594576
2.0,2.0200477
17.8,18.25967
2.0,6.0295744
10.4,5.4469595
11.7,12.751795
18.1,21.805927
12.0,15.860999
1.7,6.5916047
9.9,22.425756
7.1,7.0680766
16.0,19.085758
16.4,11.206979
2.3,0.7379974
13.9,7.102101
15.5,1.879463
15.9,12.472286
16.3,17.108398
8.0,8.358189
13.0,15.514024
14.4,14.85338
15.1,15.759309
23.6,22.075752
14.0,15.457215
16.9,17.592384
16.0,17.56289
14.9,10.89702
16.0,13.945818
14.8,16.801453
10.9,10.716724
9.5,10.772455
19.7,18.342728
10.2,13.101023
19.2,16.868382
10.9,12.237633
10.6,11.590418
0.0,13.703971
21.8,22.171865
12.4,14.542473
10.9,6.920315
18.6,17.034678
1.9,0.7955935
6.0,11.684938
20.6,21.072802
32.8,22.153606
13.5,15.561783
0.8,2.8621516
22.7,24.529652
17.1,17.247662
13.2,17.43817
17.5,14.710574
17.7,18.69769
8.7,0.35703516
15.0,17.71678
9.6,12.837489
20.4,18.53417
15.7,8.914167
10.6,0.39395913
12.4,14.505465
10.8,8.032075
23.6,23.533848
0.0,1.0474541
22.4,17.896318
13.9,13.452661
13.5,12.818714
1.2,9.313967
19.1,20.204813
8.7,7.967593
13.6,9.144196
12.1,14.037406
20.7,19.79349
15.5,18.698208
7.9,9.549761
18.0,15.180853
23.4,24.869162
18.0,18.665903
12.2,14.009138
1.6,4.9877987
19.7,15.642361
16.2,18.49774
6.1,12.272051
7.0,11.379894
4.0,2.8040614
18.1,17.78736
7.8,7.096006
23.0,21.189772
11.9,7.2412124
3.1,0.8536304
5.6,3.0980246
17.0,15.410263
10.9,9.251741
11.2,16.506483
16.3,14.683678
10.3,11.763662
14.0,18.124651
18.8,14.199156
17.2,13.2110815
14.5,17.571135
12.8,15.050545
14.0,13.765047
0.0,0.014178061
22.6,19.34261
0.1,11.413503
1.9,2.772072
18.0,17.874863
9.5,7.997169
17.2,17.059063
9.5,10.535965
17.3,20.063225
18.8,20.996271
19.7,26.71121
10.8,12.789654
10.5,5.336961
11.7,13.962536
22.8,23.006153
21.7,17.77209
5.6,10.248004
9.5,11.76416
13.0,18.002663
23.9,18.024134
19.2,17.61497
2.1,3.9638023
14.2,8.473698
22.8,22.686954
12.8,13.355562
7.8,9.7506695
21.9,22.413277
15.4,13.590645
9.6,10.818902
8.9,9.269562
23.9,20.386097
27.1,25.901222
10.4,8.056438
19.3,17.624666
16.3,14.234324
16.2,20.928535
8.1,5.6301627
27.6,27.643194
17.6,20.689865
3.3,6.9474397
19.8,17.555862
18.4,18.845587
26.5,25.22527
13.4,8.774673
5.1,4.4117565
6.0,5.9065356
15.9,17.298243
2.8,0.08293959
4.6,4.6395707
8.5,8.157172
13.5,16.08692
20.8,21.414743
10.0,4.1212945
19.9,17.811584
10.5,13.744742
11.3,10.588838
18.9,19.839333
7.7,0.41101852
11.9,18.681366
12.4,18.389555
18.6,20.559998
1.0,3.0314643
14.4,12.244457
3.2,4.631774
21.8,21.654411
4.6,12.457745
16.4,3.0732427
0.0,11.514569
25.8,21.307377
15.6,15.07529
0.7,0.0012537595
2.9,0.053751506
7.0,12.330315
15.6,10.85695
13.0,12.8102665
20.1,16.883047
17.9,16.995934
17.9,18.168495
11.6,10.5300255
9.3,10.512737
22.4,20.078928
2.6,8.006587
15.4,17.201805
0.0,0.7288981
13.2,9.448275
16.6,15.542475
2.3,2.351368
6.9,4.776083
10.6,13.723822
12.6,10.421718
5.0,6.5342016
0.0,1.5680196
5.7,3.168939
15.3,19.918667
12.6,12.453389
3.9,7.447128
3.6,2.5162663
0.0,0.7045603
11.0,9.101498
17.1,17.159653
22.0,22.13541
12.0,11.342746
24.5,18.783722
7.2,5.2050347
15.4,2.090814
18.8,18.647131
14.0,15.110001
18.2,16.901886
16.8,15.928713
0.0,1.055141
19.0,18.012373
0.0,9.39749
5.4,3.8185163
0.4,3.8385477
14.6,6.9932175
23.6,25.109905
17.2,14.6310005
0.0,-9.714543e-05
12.8,17.01657
15.4,19.508797
10.3,18.681654
16.6,16.145115
16.3,17.10804
0.0,-0.050336763
3.7,2.440861
10.3,15.868838
17.9,18.583485
24.8,10.21604
5.7,8.112352
19.6,20.605083
14.5,14.629589
1.4,6.0538807
11.7,13.916444
20.1,16.093227
14.8,13.2456875
0.0,1.346328
26.3,17.992191
0.2,1.4829576
21.2,22.089542
15.6,14.317716
15.8,14.216326
2.4,1.4283106
12.6,5.5400043
4.5,6.7889733
1.5,0.0006272283
6.3,2.880441
10.1,12.590785
22.2,19.59862
14.5,16.919598
20.6,19.460361
0.1,0.03856321
1.8,3.6614206
7.3,3.0926037
4.2,12.468071
0.6,2.8617876
7.5,7.4507537
23.5,15.125036
3.8,3.696374
17.0,10.981387
9.6,6.762323
3.5,2.124207
0.0,0.090054676
0.0,0.1379862
7.6,9.35515
4.3,10.0529
0.8,1.0035428
11.4,0.45729572
21.6,19.119345
18.8,14.085173
23.9,20.409557
23.2,21.063446
22.3,20.895714
5.4,2.8808284
10.7,9.453609
16.4,14.524377
21.0,19.545534
16.4,16.357588
17.4,16.11876
0.0,0.7021671
7.5,1.8117046
13.8,19.30975
13.0,17.25536
0.4,0.30256015
18.6,16.0585
0.0,0.41837078
16.9,13.4084
2.1,1.0297761
16.6,17.49309
14.2,14.663042
20.8,20.17175
0.0,3.85379
17.5,21.5039
15.2,16.090778
0.2,0.3656819
8.8,8.690568
23.9,22.213718
0.7,1.3120782
13.4,14.656986
0.0,0.001226176
7.9,5.104794
25.0,21.061186
2.6,2.296332
13.4,18.689003
5.2,2.9485428
16.0,18.684132
18.4,15.071326
23.5,17.72862
21.4,22.006227
9.6,3.8968153
0.0,16.114737
13.6,16.055937
16.1,16.459658
17.5,15.76645
3.7,3.5904112
7.9,15.025763
19.8,17.843178
17.6,19.075325
18.8,16.958183
13.9,13.676935
14.2,19.56549
2.0,2.1035194
6.4,5.6189313
8.2,8.256519
13.5,13.359953
14.1,13.201503
16.8,14.341145
17.4,19.434954
15.0,15.063143
8.7,9.377007
11.3,14.55661
10.2,3.4385452
6.4,3.756691
14.8,15.785149
13.5,11.969501
19.0,15.552574
12.9,9.389558
0.0,4.7218456
23.6,22.859217
10.4,12.095247
20.2,21.464306
3.0,7.970392
6.1,16.078094
22.9,22.02893
6.9,12.469738
24.7,24.286583
10.6,13.865276
2.0,10.9058895
16.7,19.027592
1.6,14.276892
11.0,2.359652
2.4,6.552574
13.4,12.61425
0.0,3.000019
14.1,13.904818
16.1,12.019905
17.6,19.312723
10.6,9.675787
9.9,10.078066
14.8,19.310947
18.4,0.6323262
13.8,14.447493
16.5,19.702427
13.6,10.347414
1.7,1.3586342
15.8,12.226652
23.4,20.673235
21.6,19.729767
0.0,1.8350458
6.0,7.1902523
3.3,8.060257
5.7,7.8604894
22.4,22.22955
7.3,14.730974
5.7,6.672085
3.8,2.7879174
20.0,21.37426
8.9,10.293338
4.1,2.897478
6.2,5.508201
0.0,1.8924239
5.8,2.2446024
13.0,11.794487
12.1,11.115697
0.0,0.0050938455
4.9,5.802577
0.2,-0.17758486
6.2,3.2854733
1.0,4.917954
0.3,0.2704314
0.0,0.0052578254
13.0,18.055645
13.1,13.827039
11.8,16.393734
22.1,16.96674
1.2,2.618475
0.0,0.1747432
2.7,0.8173515
2.6,2.2025156
0.2,1.0405028
9.2,9.685993
9.1,8.194616
2.1,4.1034184
0.9,0.03607855
3.2,4.716856
14.5,11.203643
0.0,0.013487844
9.4,12.472313
2.2,2.785758
5.6,5.8785224
8.2,6.4300785
3.0,4.348782
14.2,15.787055
12.0,8.552211
2.8,2.42593
0.4,0.00850669
13.1,12.067907
2.0,1.8355308
0.0,0.98136115
0.0,0.011774465
5.1,5.3022637
16.9,14.009204
1.4,0.2486109
11.2,8.155125
24.9,16.763622
5.4,12.820059
0.0,0.6648026
19.1,12.045397
6.9,6.076624
12.6,10.331278
0.0,0.006172679
9.3,8.430009
0.0,0.14970401
8.4,7.0716434
13.3,13.391355
10.0,9.442032
0.0,-0.0061286935
0.1,3.1311777
20.6,20.24679
0.0,0.027225494
4.3,4.2786984
6.4,8.038595
5.7,8.712909
4.1,3.861949
0.1,0.016576067
18.1,16.178572
0.1,0.026952336
10.1,12.211993
0.0,0.024848735
15.3,12.871972
4.4,1.2850045
2.9,1.0550895
14.7,13.967433
11.8,9.794756
0.2,1.4893547
4.5,1.7221704
9.5,4.0360265
24.9,24.165884
5.8,4.312446
4.8,3.325747
12.2,12.331209
0.1,5.5463476
13.7,9.062305
8.0,6.0567036
15.5,19.4096
12.8,11.105612
0.0,1.104237
0.0,3.8120067
1.9,2.0302207
10.0,11.3272705
1.7,2.6472976
9.8,10.350262
1.8,0.024782745
2.7,1.3223143
0.1,0.039541773
6.9,8.794935
21.9,19.919308
0.5,0.023059791
9.0,5.8533125
5.8,5.6030293
8.4,9.401985
10.3,10.220646
12.1,11.854687
0.0,0.033173423
7.1,9.330804
0.2,0.0068961047
12.9,14.695945
10.5,10.22048
1.1,0.31345147
1.4,2.0571017
13.6,10.239054
7.8,9.684577
0.0,-0.008824134
4.9,7.532339
0.0,0.8435618
8.7,10.371155
9.2,13.273324
2.5,2.126315
16.0,16.570162
11.0,8.070908
19.0,17.83294
6.5,4.7408485
2.6,1.5370526
2.9,1.2599437
0.8,0.8885424
0.2,2.6174524
0.1,0.3383005
3.0,2.3583434
3.6,4.2543707
20.6,18.658585
2.8,3.7705734
8.0,9.323273
13.6,13.212823
9.7,9.846741
6.0,12.578296
2.9,3.2993336
13.7,12.777131
0.0,-0.0024021636
7.1,6.2383432
0.5,0.18808073
13.7,12.997727
6.0,4.139612
7.1,4.8610444
1.4,1.0932944
12.6,13.664369
9.6,4.482371
9.4,10.493544
0.1,0.17829016
0.0,0.008951865
10.6,12.5527115
27.8,29.702623
0.0,0.00055343425
20.0,23.266838
14.0,11.585129
7.0,4.9570613
16.0,11.670122
7.2,4.208699
0.1,0.007184307
13.4,13.340209
0.1,0.109285854
0.2,0.17690909
7.3,9.216737
2.2,2.5172772
15.2,11.862084
0.6,0.4729889
8.5,9.991945
6.8,7.601446
3.2,7.485123
0.0,0.1209767
2.5,1.3257427
1.6,1.4008266
11.5,8.3226385
20.2,16.043308
5.8,5.9562664
10.8,8.021489
6.2,5.34335
9.6,12.084389
0.0,3.228814
15.0,17.401934
9.0,10.725285
7.0,8.405706
0.0,0.0034605896
4.2,2.86459
11.2,8.255307
15.5,13.982397
16.1,12.947456
13.5,11.141843
0.4,2.72114
6.2,3.935042
9.7,8.419711
15.0,12.689376
5.7,10.054291
0.3,1.8222331
14.0,10.884523
0.2,5.8693304
3.6,0.8853928
3.0,5.579164
7.0,9.565563
8.2,8.092731
12.2,11.991385
8.8,10.331103
0.0,1.4407811
0.0,0.00068619044
0.0,0.0006618727
0.0,0.4295995
4.4,8.229517
7.1,12.966936
16.8,25.176376
0.0,8.209125e-06
0.3,0.17732042
20.0,12.064072
4.7,14.323696
7.8,5.3321304
16.6,14.250204
12.5,22.002642
19.1,23.234787
19.8,22.802816
16.5,16.217604
18.1,22.639395
0.0,0.16694938
24.6,18.931099
10.2,11.316697
0.3,0.05718037
0.2,0.0005185671
0.0,-0.00064963166
0.2,0.112649076
8.6,20.259739
7.3,6.9051647
0.0,3.90393
20.7,7.7891617
0.4,0.049667634
21.8,21.094116
0.3,0.11872342
20.2,19.81552
6.6,18.209967
0.0,0.0004342598
0.0,0.049305193
4.1,9.480707
19.7,21.834728
17.1,23.302998
3.5,4.9348764
26.0,28.573261
0.0,0.004111472
15.1,24.358536
9.1,15.540711
0.0,2.7927017
28.6,23.293636
0.0,0.05166817
27.2,25.540995
31.8,25.897518
10.4,8.535455
17.6,15.86121
1.0,5.1663303
20.6,18.17797
2.8,7.3343
0.8,1.0913668
6.7,8.63092
0.7,1.2918007
10.6,10.686059
16.2,16.767555
0.3,0.17976536
10.5,10.85491
0.4,0.99062693
0.3,0.0540069
7.5,5.529134
25.2,22.212044
26.0,22.841373
0.0,1.42504105e-05
10.2,18.219448
12.1,23.1735
7.8,11.81275
13.6,13.055387
4.7,0.35962197
8.3,10.28618
13.7,21.162277
0.2,0.00023576463
6.3,12.920034
0.0,0.0004025689
0.1,0.00027111382
26.6,20.581781
25.0,21.707088
17.9,12.81532
3.6,5.218174
0.3,9.818374
26.6,24.56284
7.6,17.916306
2.7,1.0448427
3.8,8.962106
0.0,0.038378965
5.6,7.3849354
0.2,1.4609488
0.2,0.000535834
8.7,8.322467
31.0,19.200352
0.0,0.22916931
3.4,3.8295805
6.2,10.477758
9.2,19.05216
2.0,4.3637285
15.0,21.135075
19.3,14.911594
21.2,20.054493
11.2,15.605465
16.6,20.370947
13.3,9.817944
1.1,2.6443179
13.0,12.071049
2.0,0.14807278
22.7,17.509737
12.7,18.1354
7.0,6.0904684
0.0,0.00034181122
14.2,15.154287
4.8,2.8508005
20.9,14.127056
34.1,29.529978
1.3,0.5845921
20.1,17.676811
0.3,0.24466395
0.2,2.9699185
28.0,23.815083
0.3,0.00019117916
17.4,15.968336
12.3,16.453701
0.0,0.0005040472
0.1,-0.000212247
0.1,3.920818
9.4,8.879093
8.0,7.818641
0.0,0.000103988335
12.5,12.287018
0.3,0.1927127
8.7,1.2077951
1.1,0.23118028
16.0,20.791681
27.6,27.33401
29.8,25.300777
14.3,16.980944
16.7,5.0423717
4.0,4.7967634
18.7,17.802618
19.0,21.225395
0.0,0.0005913909
4.5,8.210289
1.3,0.84792626
21.8,19.088936
13.3,2.5306695
7.8,13.340115
12.0,11.96653
25.8,23.868416
1.3,12.803164
10.0,9.310182
13.2,12.665587
1.5,1.1645043
1.8,0.78180826
0.0,0.00023375588
1.3,2.4117131
10.5,11.900416
24.6,27.30838
14.2,13.967859
2.4,1.1173171
0.0,0.022672212
13.2,11.084765
1.8,1.4601828
24.7,8.567619
9.8,14.175339
1.4,0.6817641
10.5,12.488861
3.4,4.32088
0.0,0.00032913324
17.8,19.55676
0.0,0.0006438601
0.0,0.116227284
0.0,0.1867479
1.1,1.4304924
9.2,6.367469
23.7,22.7439
6.2,5.2283564
0.2,0.00092499633
3.0,3.2702305
2.2,1.4747338
6.2,7.7997417
1.5,1.7933052
20.9,19.20115
0.0,0.0004295027
0.4,0.1889862
0.0,0.13984457
9.1,11.049085
9.4,1.8579202
0.0,0.0002713434
0.0,-1.1057979e-05
11.2,11.874945
16.4,20.496868
13.5,12.979571
3.6,2.508016
0.0,0.7507675
0.0,0.019192494
17.5,17.813768
32.7,33.882973
18.0,17.874126
4.1,1.9805495
15.4,17.281183
13.6,10.785459
13.3,8.56725
6.9,7.8910985
0.0,0.0006038273
10.8,7.447546
13.7,16.413906
0.0,-0.011790255
0.0,-0.0010519162
2.1,0.24973784
0.0,0.048441093
12.4,11.734995
13.0,19.671597
16.4,16.133938
8.4,8.657484
9.7,12.256545
2.6,2.03087
1.7,-0.00017331463
0.0,0.000108273074
20.4,18.93157
15.0,12.887604
7.9,7.742857
0.6,0.2540525
16.9,13.462704
8.7,8.315493
0.0,0.00050295703
8.9,11.168059
24.6,21.076044
1.4,0.4550528
4.5,3.0209858
0.4,1.0844915
17.3,17.673025
0.0,-0.00015861906
0.2,0.0961405
13.2,14.592091
10.0,15.160066
13.6,8.133232
3.5,7.234265
7.6,7.2385006
14.0,15.264524
2.8,0.0020781904
0.0,0.00041786308
0.0,0.26941985
18.3,16.26332
3.2,8.899412
5.2,6.042758
19.1,20.742178
2.5,4.1266692e-05
1.6,0.83315253
3.8,5.561037
5.6,2.2937942
11.8,15.820557
10.7,15.025242
4.9,3.1531255
0.2,0.19735217
3.7,6.183365
6.4,7.3331575
0.0,0.00017120499
0.9,0.0073791873
10.4,11.3403225
6.5,7.426974
0.0,0.019342773
1.4,2.302608
24.0,23.012518
4.6,7.8932443
8.0,10.908672
0.0,0.00040255574
9.7,12.042966
21.6,24.567043
9.1,7.2410717
0.0,1.3968216
0.0,0.006969011
1.8,0.08994019
6.3,7.231647
0.8,0.56575763
18.1,14.40633
5.6,3.7725027
7.8,7.470457
0.2,0.00051524414
25.9,29.362135
17.5,18.179392
0.9,-0.00021460789
12.8,14.653995
0.3,1.2344179
3.1,1.5022769
19.2,18.985794
6.4,6.845651
1.2,1.3946604
0.2,0.00012471832
1.2,2.3522534
11.6,11.317273
11.6,8.106199
0.0,0.030368675
6.6,6.8897605
0.0,0.00048616395
13.2,11.068122
22.4,22.496475
0.9,2.5964577
1.3,1.7225678
16.1,21.680769
0.0,0.010126059
0.0,0.003182427
10.6,9.307646
0.3,0.6979763
17.3,14.908694
0.6,0.5700659
17.9,16.040768
18.8,12.773034
10.0,8.440487
11.2,17.874378
1.0,1.5381845
5.8,2.7755113
0.0,0.0004506514
0.0,0.00038477455
0.0,1.2526702
0.4,3.6877675
0.0,0.043301146
8.8,10.801074
0.0,0.2958143
9.9,10.6547985
0.1,0.026851112
22.3,18.237465
1.3,1.1470399
18.7,12.662943
32.2,26.607988
0.0,0.17897864
17.8,19.875843
15.3,2.792273
3.7,3.7708297
0.0,0.08980378
11.8,13.217614
0.4,0.53956413
3.6,0.61933327
0.0,0.23410773
9.9,8.9952
0.0,0.00048618385
17.4,16.642868
5.5,4.1784515
4.5,6.2885976
3.6,3.7351952
0.0,0.01740562
0.0,0.0006462341
7.8,8.290205
4.0,4.4130406
15.9,11.5731125
0.0,0.0006531653
8.3,7.9409943
4.0,5.4330535
10.5,14.831512
28.1,24.621899
0.0,0.16931574
20.9,18.282558
6.2,8.262533
9.8,7.2763352
0.1,0.02735131
3.8,2.5666857
13.7,10.306385
0.0,0.0006005782
13.7,12.341419
5.0,0.4520044
1.1,0.1007047
9.6,0.29701588
9.9,10.137727
4.8,3.5624998
0.5,0.9953693
19.2,6.1520953
0.0,0.031813804
19.8,23.671917
4.7,8.877787
0.0,0.00036000868
0.4,0.000315501
13.7,16.335337
27.9,27.747194
1.2,0.7955719
2.6,3.8065267
0.4,0.011369042
0.0,0.7703303
1.4,0.3344267
34.6,28.835075
12.4,16.041042
10.7,10.000204
6.2,7.097567
0.0,1.0125757
19.7,19.541443
18.6,16.553135
0.9,0.3078115
8.9,13.637121
0.0,0.0005483036
2.8,5.328425
5.7,4.6949697
0.3,0.007875375
17.5,15.683719
9.5,15.924906
0.0,0.37273717
17.5,14.09406
0.0,0.4738006
5.6,4.0884194
14.5,17.9552
0.8,0.26391557
8.5,8.118621
0.0,0.00030432397
4.0,4.1120253
3.7,0.98674786
0.0,-7.476769e-05
12.9,15.2183275
0.0,0.00048046297
28.3,23.40618
0.0,-0.004058183
0.4,5.1978183
3.7,3.7376082
15.0,13.956952
13.7,17.931904
8.1,7.9122186
6.7,2.6399338
17.6,17.495564
20.0,12.61877
16.7,14.803436
0.5,0.31158122
18.5,18.016947
1.4,1.58693
30.2,25.62647
12.1,10.996013
1.2,2.2409778
0.0,0.00035218225
29.0,24.090899
0.0,-0.0003951617
0.0,0.00019427214
6.6,9.178566
18.8,18.460014
0.0,0.72281104
20.8,19.609924
14.2,20.796432
0.5,0.0007803963
21.1,16.973394
0.5,0.03869316
13.5,12.363888
5.0,4.972734
6.7,7.1468267
13.1,12.721276
7.6,8.400726
4.3,6.3668647
1.2,2.329352
0.0,0.2860065
7.6,5.35709
0.0,0.00016922565
0.0,0.00042968942
18.4,15.282764
7.7,8.224761
10.6,9.116348
9.7,9.436295
0.0,0.00012443312
22.1,16.6333
0.0,0.008532872
0.0,0.004449321
5.6,9.357569
0.0,0.0005616873
10.4,9.489551
0.0,0.050986364
3.5,3.785802
0.0,0.016753519
0.0,0.15121967
6.6,10.833447
18.0,18.884789
0.0,0.020337004
17.7,15.274968
0.0,0.000849935
2.4,2.4286375
1.4,1.8837425
11.3,9.956516
11.0,10.784359
24.4,19.520508
1.2,0.65484625
2.2,2.3843236
8.3,8.924654
5.7,4.670332
13.7,14.090225
0.1,0.09885504
2.2,2.021904
10.8,7.837347
5.0,10.235857
13.1,11.460295
5.7,6.192287
2.3,2.7237177
0.0,1.4418492
0.0,0.11321774
21.2,17.895557
16.9,11.731579
13.6,14.279126
20.3,16.407454
0.0,0.15971482
7.1,5.3400216
8.6,9.715519
4.6,3.485606
0.5,0.7661176
14.4,11.906006
12.9,8.35927
17.2,13.81266
9.6,12.18035
0.0,5.9254588e-05
2.2,1.474261
23.3,20.492092
5.3,4.8188343
1.4,1.2970377
10.9,10.629299
12.4,13.346941
30.5,27.47576
4.1,6.6560793
4.2,5.932977
0.0,0.37121165
3.8,3.2598927
18.8,20.664364
28.0,22.220604
9.5,7.274418
0.4,1.3346931
6.2,3.0197453
3.2,2.3211954
15.5,15.452181
13.5,13.775869
14.1,18.474472
0.1,8.501768
4.8,6.5356913
0.7,-0.00018359731
0.0,0.0007864944
10.2,6.410761
17.1,16.48985
0.1,0.000817033
18.8,16.191578
6.7,1.9674156
18.8,17.265686
0.0,0.00014704149
4.3,1.4303598
1.5,0.18252909
0.0,0.00070376135
3.2,1.222805
1.7,2.5611749
18.6,14.454174
0.0,-0.00019359138
7.5,9.702356
3.8,5.279907
0.0,0.18662237
14.7,12.525551
0.0,0.87960255
21.8,16.6353
1.7,2.3145137
34.0,28.805368
4.5,0.21420926
3.3,3.517542
16.1,14.931984
9.7,7.2895527
21.8,16.563517
5.7,2.1377008
19.9,18.384693
3.3,1.4242082
1.1,1.9270171
6.5,4.4990067
0.1,0.00034170906
3.8,1.7369092
0.0,0.00022720249
8.9,8.580807
19.2,20.7174
0.0,0.50435007
13.0,11.575404
0.0,0.000805959
3.9,2.1889195
5.3,7.8060846
0.1,0.0007937483
4.6,5.603958
0.0,0.3685886
28.5,22.686827
2.1,2.644905
0.3,2.285156
12.9,11.277247
3.2,1.530627
22.9,19.05423
18.7,19.054386
7.9,8.629421
9.3,5.544299
13.4,10.891594
26.4,26.030258
0.0,-0.000108485576
15.0,14.502557
0.0,0.024573468
1.2,12.745065
0.1,0.0065316763
0.0,0.00016837507
21.5,15.271113
1.4,0.90772045
0.0,0.3404757
0.0,0.00022446926
0.0,0.00061718305
7.2,7.749653
4.0,4.3363366
9.0,6.1234035
19.2,18.555649
10.9,13.239929
20.8,18.92113
11.9,2.1711752
8.4,5.8340793
8.1,10.4039545
21.4,22.639553
0.0,-0.00011249652
0.4,0.0004983192
0.0,0.00034656524
18.2,14.743748
10.6,9.417344
22.1,26.839792
9.9,3.8867607
0.0,8.637327
32.8,20.605341
0.0,3.5790443e-05
0.0,4.3404598e-05
0.2,1.4382576
0.0,0.059503764
25.5,19.775654
23.4,19.99009
23.2,23.374039
29.4,21.6775
10.9,9.726328
16.5,18.966587
27.2,23.57015
2.2,4.319364
7.3,6.043401
10.5,3.0535402
22.3,17.5168
0.7,0.09291469
25.8,24.791716
0.0,-0.0006723522
0.2,0.02476336
2.7,1.1520969
0.0,0.0004669034
0.0,0.0005510959
8.8,13.985521
0.0,-7.258772e-06
15.9,13.295464
0.0,0.00010957938
5.1,9.29163
14.0,27.40693
0.0,0.00069726474
0.8,0.058735445
0.0,0.00067235075
20.9,25.365694
0.1,0.014268747
0.0,0.11524741
0.9,0.036628816
7.4,9.243845
21.2,21.342896
0.1,0.01315529
0.2,0.003199038
0.0,0.00021411246
0.7,8.975821
0.0,0.00038536795
0.0,0.000668167
0.0,0.00041695347
0.0,-0.00048956316
0.2,0.13182078
0.0,0.0002586915
8.6,6.0070815
2.5,3.5588923
9.2,8.155612
2.9,0.5856757
18.2,26.431076
0.0,0.00032274422
7.2,14.13713
11.6,6.598291
26.3,20.67818
4.6,8.527686
12.7,14.604557
15.7,13.823137
0.0,0.028414764
3.6,7.787805
18.5,21.791534
1.1,2.306055
16.3,14.854892
0.0,0.03245069
0.0,0.000472481
0.0,1.2482498
0.2,5.7192436e-05
0.0,0.0022977313
0.0,0.00038653758
6.2,13.204976
0.0,0.0005127267
0.0,-0.00012439258
2.1,3.078111
27.0,7.7359724
11.1,8.0443945
2.0,1.4614644
24.7,20.238632
0.0,0.06977667
6.7,4.8127704
0.0,-0.03166376
5.6,12.109022
2.7,4.3045626
1.5,5.2635365e-05
14.2,15.915657
30.2,28.91633
21.8,19.019484
9.2,12.099212
0.2,0.0019820565
7.3,1.6060328
0.0,0.227418
21.2,18.88585
3.8,2.8265827
19.9,19.792912
0.8,1.9196355
21.8,18.240814
18.7,23.138588
9.6,8.409085
9.7,8.1700115
8.8,4.5311646
5.8,1.7549926
19.8,19.43742
0.0,1.5210911
1.2,0.45434168
9.7,12.010572
11.8,21.910892
0.0,0.038520258
0.0,-0.00015093255
11.5,15.949368
29.1,24.21804
8.6,8.2087145
12.2,9.593693
0.2,0.045600355
5.1,5.165944
27.1,23.418854
14.6,18.755747
8.5,6.7956095
23.9,24.818922
0.0,0.28397447
0.0,0.001124326
0.3,0.08751942
3.7,3.736699
0.0,0.28223252
0.0,0.024831321
29.7,23.656063
0.8,0.00064241025
29.4,23.438402
0.1,0.00031229496
23.7,23.250368
0.0,0.05081269
0.2,0.1452646
17.5,14.682611
8.8,13.537746
22.7,18.82996
13.4,19.010145
15.2,16.497862
0.7,0.7836409
10.5,10.39021
6.4,7.8780003
14.3,16.874487
8.9,8.745857
0.0,8.626217e-05
26.7,21.41079
15.5,16.531857
0.0,0.00070685614
0.0,0.00082382857
0.3,6.5158052
7.2,4.0836344
6.8,16.247211
9.2,9.399786
4.7,6.692281
5.9,20.5197
25.1,18.223677
2.3,15.234334
0.0,1.0971055
0.0,0.0077900207
14.9,13.7106085
0.0,0.00051705766
0.1,1.1810367
0.0,-0.005907919
0.0,1.0181018
3.5,7.6733575
0.6,1.8870839
0.5,0.90939146
0.0,-0.01698277
0.0,-2.449787e-05
0.4,0.9878287
30.7,24.010357
0.0,-2.4761466e-05
2.8,4.192309
4.4,2.203933
7.8,7.596542
0.0,0.0006795946
0.0,0.00033417306
0.0,0.00048538687
0.0,0.00017104007
5.0,2.7530017
15.3,19.582594
0.0,4.9306418e-05
2.7,0.067021444
0.0,0.029528296
14.8,13.687212
16.9,13.885279
17.9,19.0888
12.2,11.151634
0.4,0.34962177
7.8,7.9443345
11.1,9.028965
16.2,15.719601
13.4,15.927928
0.0,0.00010163478
13.5,10.278874
0.0,0.0031852382
5.7,4.290607
12.1,7.577658
0.0,-0.00013677364
0.0,2.6575202e-05
3.1,0.2643235
0.0,0.0014926754
9.4,8.310226
13.7,12.92209
12.8,14.3651285
0.8,0.2597962
11.9,18.635729
3.5,5.4315143
0.0,3.9732041
0.0,0.016604064
0.0,0.00041815848
0.8,0.013710993
0.0,4.9440804
4.7,6.6796203
0.0,4.1315187e-05
9.4,7.055835
11.5,11.996647
24.2,20.38877
0.1,0.68709993
0.0,0.012019424
0.0,8.781854
0.8,0.7261505
10.8,5.546122
0.0,0.0011622321
0.0,0.00014249337
16.3,17.223274
5.4,11.148407
5.7,3.5281782
9.6,9.518651
0.0,0.017748445
19.4,0.64049536
14.0,12.084378
8.8,10.334096
0.0,0.0033328691
0.0,0.00038375572
6.1,4.190483
0.0,0.019080602
0.0,-0.00029517274
17.7,22.518766
12.1,8.025734
0.0,0.11235916
14.2,12.167874
0.2,1.0844293
0.0,0.29387644
0.0,0.00020783738
17.9,15.683807
4.3,2.0874064
10.5,7.50933
0.0,0.72374237
0.0,0.039494675
0.6,-0.0043701753
13.1,16.9041
6.1,0.77294815
6.8,7.896861
10.4,8.922325
0.0,0.0007211766
19.0,16.917934
0.0,2.409336
5.3,0.6301723
0.0,-0.004555093
14.0,11.530213
9.8,2.4080007
0.0,0.07611896
7.8,2.618399
0.5,0.06700677
1.3,0.09461172
21.1,19.591751
2.0,3.9315686
3.0,8.717773
15.6,14.787083
13.1,11.879144
4.7,3.3665943
6.2,4.96364
10.2,7.9285884
0.0,0.00053327694
0.1,0.70044917
6.3,6.1895394
0.0,0.0005633543
5.8,12.528622
0.0,5.3281302
9.2,11.357554
0.0,0.09718642
0.0,2.6137745
0.0,0.00034498412
27.3,23.488892
0.0,0.00030659136
3.5,9.707082
0.8,0.22043772
12.1,12.091484
0.0,-0.016263083
8.2,6.71229
0.0,0.0052802237
0.0,0.39358708
19.3,17.345152
2.2,2.7771626
0.0,0.0070109493
0.0,1.3568977
10.4,13.574314
0.0,9.911186e-05
0.0,0.0006277437
0.0,0.00013515599
8.3,6.439685
11.2,9.146289
12.2,8.116667
8.7,9.708957
0.0,0.00061957364
10.7,14.085606
0.0,1.1626308
17.4,13.605495
8.1,7.025261
3.6,5.2839766
0.0,0.00022681753
3.0,6.6118155
0.0,0.023711395
5.0,11.884065
10.3,8.438696
16.0,11.124645
18.9,20.126797
0.0,1.9913726
19.8,9.43454
0.0,0.010512204
4.1,4.3173428
12.0,4.8970633
0.0,0.2552119
7.5,9.421399
0.0,0.0031213218
15.3,13.562708
0.0,4.296976
24.9,24.378284
10.8,7.739563
22.1,18.125011
9.1,9.7464695
11.7,18.227867
24.7,22.165335
0.0,-0.00016190535
0.0,0.0294433
6.2,5.815747
0.0,0.007987642
5.3,12.619494
0.6,4.3471727
6.4,6.194992
0.2,10.761201
25.2,19.051935
3.1,0.7771069
4.6,3.4846792
25.0,22.654684
13.3,9.365704
18.4,17.10294
10.9,13.71285
7.0,7.36794
0.7,0.19363743
14.2,17.234406
8.6,9.534341
4.8,3.43126
0.0,-0.0028146743
0.0,0.72548914
31.7,18.940073
17.6,15.3194065
0.0,0.0006385061
0.4,0.51210344
16.0,19.289196
0.0,0.03852033
3.5,2.7109566
11.2,10.296643
0.0,0.54711175
0.0,-0.0021545687
17.4,13.569647
0.5,1.0013523
32.4,22.098717
2.4,1.4697506
9.3,9.16295
25.4,21.27281
21.2,21.040617
0.0,0.00040642542
0.0,2.9686394
10.0,8.718912
18.9,13.3328495
3.3,5.4770284
0.2,0.50229335
2.6,10.063459
7.9,7.115538
0.0,0.00037423076
13.4,12.145351
0.0,-0.0004134358
12.8,15.355684
0.0,7.0053077
0.0,1.8215709
0.0,0.0004494706
0.0,0.00082947384
11.0,8.522572
9.1,5.359763
11.5,9.970242
17.4,20.290565
0.0,0.03077609
12.6,11.203651
10.9,10.824932
0.3,2.7423306
12.9,17.043623
10.7,3.9174547
0.0,0.43651682
20.0,20.343124
3.9,5.4339066
0.0,-0.023909703
0.0,0.00047108103
0.0,1.5641457
7.0,6.43332
0.0,-0.006666821
9.4,9.420044
19.3,19.250969
8.9,12.156329
0.0,0.0017862492
0.0,0.19835675
22.5,21.840834
8.5,5.2041483
21.0,12.401649
0.0,0.3406483
8.9,6.096596
0.0,0.0005938547
10.9,12.8643055
16.8,8.017799
21.4,16.784195
2.5,5.6624956
0.0,0.0005872373
19.3,13.768996
14.6,14.027367
21.1,11.937569
23.0,22.57692
0.0,0.8773403
0.0,0.0009399714
15.0,14.792104
0.7,3.3302855
18.2,18.992096
23.9,20.48743
10.4,11.557859
5.0,4.2680216
10.2,13.152941
9.5,4.454421
9.2,5.847573
0.0,-0.035266526
0.0,0.0681307
10.0,10.366073
22.4,22.533691
15.3,12.703358
11.6,11.890442
0.2,0.050413616
5.0,4.940215
12.7,7.056479
11.0,8.6547985
22.6,18.410433
11.6,13.045595
17.2,19.491795
2.8,3.965674
3.7,2.0550034
1.9,9.268382
6.6,8.312162
4.0,3.3882968
24.3,21.536837
24.0,28.09444
21.8,23.014633
28.7,24.873863
0.0,20.129234
0.5,2.0386553
0.0,0.0121856555
0.1,9.3160896e-05
0.0,0.00020373448
14.5,11.953632
4.3,4.4378276
0.4,0.95910263
0.0,0.0009336462
0.0,0.0005505808
2.0,0.59237957
9.2,5.5880895
1.6,3.8780437
14.3,9.362566
0.0,2.263803
0.0,0.28634542
4.3,4.3848395
0.0,0.00038090127
2.3,5.0399294
0.0,0.00057923456
0.0,0.002602159
14.5,15.138107
0.0,-7.007584e-07
0.0,-0.00013754048
6.3,5.490648
0.0,-0.00030602666
8.1,7.1610627
0.0,-0.0003670002
3.8,5.580912
0.8,4.007908
14.4,10.88071
0.0,0.09460683
0.0,0.0007444377
6.0,10.819976
12.1,12.688193
0.0,0.00026746397
14.1,13.458134
12.6,8.625075
14.2,13.384784
0.0,0.009610313
0.0,9.887925e-05
12.6,12.192561
9.5,9.739666
19.1,13.760081
0.5,0.6825586
0.0,0.00021942855
5.7,5.361519
5.0,1.2653348
6.8,6.832337
0.0,-0.0042844797
0.0,0.018986668
4.1,2.9461722
15.5,14.158237
0.0,-0.0006236986
0.4,0.10135712
13.9,12.506091
1.9,1.4840484
0.0,0.010676931
16.8,10.763818
19.8,18.787128
0.0,0.00043192544
0.0,0.0004414949
0.0,0.00266827
0.0,-3.6991696e-07
0.0,0.00059052976
0.0,5.5249424e-05
4.7,4.9916096
0.0,0.00025702157
8.5,2.238536
12.9,12.800313
16.4,13.974523
9.8,6.1431856
3.4,3.6229637
6.8,5.0967846
0.0,-0.058308303
2.1,4.490511
0.2,0.24050525
4.7,9.0951
5.3,8.204813
0.0,0.45323297
17.3,14.178698
10.3,7.3302536
9.2,13.653162
0.1,0.00012463413
1.1,2.283861
16.7,11.373302
0.0,5.853164
0.0,1.4237063
0.0,-0.009709053
0.0,0.00066169375
1.1,11.262206
9.6,4.450626
0.5,3.266058
5.2,8.735544
21.2,19.06114
0.0,-0.05476027
4.3,1.9667907
6.5,11.695894
0.0,0.00028631574
0.0,5.6747513
0.0,0.00058879086
0.0,0.0005096495
16.9,17.76833
0.2,0.012091715
0.0,0.00092006585
4.3,1.0969092
15.1,8.644147
11.7,8.2424965
0.0,0.016371325
1.7,0.37431848
0.0,0.000420626
13.8,19.12871
1.5,1.9914691
26.2,20.156532
0.0,-0.0005728711
12.9,10.46698
0.1,3.7006197
0.0,-0.00024305024
19.6,17.350948
15.1,15.943559
0.2,0.15039739
0.0,0.00037312094
0.0,2.008484
2.2,5.7966213
3.5,1.1273792
3.6,7.7852154
0.0,0.35697222
2.7,5.63161
0.0,3.749226e-05
0.0,0.08574156
16.6,17.041843
0.0,0.0005637021
10.9,18.989433
0.1,0.00530642
0.0,0.0005787462
12.8,10.854696
0.0,-1.6072809e-06
3.5,3.129834
0.0,-0.03928291
4.4,12.797836
11.6,10.911077
0.5,0.0049146507
0.0,0.00060981594
5.0,6.3135905
0.1,0.00014728811
5.4,4.010634
0.0,1.3960696e-05
0.0,2.2294197
14.4,20.126728
0.2,0.24326274
0.1,0.023368493
0.2,-0.00010871609
0.2,0.058393188
0.0,0.4199137
31.0,24.69801
0.0,0.12846586
0.0,0.00011073418
9.3,19.17109
0.1,0.26017022
0.2,0.42167768
5.3,3.6563823
0.2,0.10574873
0.0,0.040533602
11.7,13.743801
4.4,4.0941486
14.2,18.67075
24.7,27.803524
8.6,13.369035
0.7,0.14193349
18.5,16.7869
0.0,0.0010314866
0.4,0.296188
0.0,4.0685835
6.4,10.131999
21.1,19.336075
2.6,1.044873
0.0,0.0069374954
0.9,0.94466156
0.0,0.030606072
4.2,5.268479
0.2,0.19739008
20.8,21.265627
16.7,15.824631
0.0,0.10099955
0.0,0.004818966
20.4,20.691595
0.0,0.142389
3.9,2.4193006
9.8,18.401451
2.0,1.3792675
0.0,0.018023148
16.8,17.179756
0.8,0.29114765
16.6,17.843395
0.2,0.53255713
0.0,0.25376162
2.5,7.156812
22.3,22.923876
1.2,0.9321296
31.1,18.815752
21.5,22.091854
27.9,28.099396
0.2,0.10244583
0.0,0.000556048
17.3,21.587933
0.0,0.4384782
0.0,0.11868183
3.2,2.2038333
0.0,0.00029132963
18.3,8.707829
18.4,20.361547
1.6,1.4830238
19.5,15.359919
15.4,17.367006
21.1,21.91518
24.2,24.900534
20.6,23.033707
1.0,4.194025
19.7,18.81496
22.3,22.756649
0.8,0.7582664
12.1,13.155331
0.0,0.02124628
15.2,11.01394
0.0,0.05078759
10.8,10.657363
13.6,18.705013
0.2,0.12904489
22.2,23.698975
17.1,10.730532
8.5,6.226388
4.5,9.087574
13.2,10.701288
8.5,15.038542
11.0,5.89781
0.0,0.00020151881
22.7,23.367096
13.1,18.23977
0.1,0.22137235
1.2,2.2307785
29.9,28.10727
22.1,18.4864
4.4,10.509495
10.1,8.484833
0.9,0.33237302
4.2,5.49158
0.0,0.12379372
0.0,0.63501716
32.2,30.188736
0.1,0.17863679
27.4,31.343685
21.0,32.410603
18.9,17.72544
6.8,7.9034257
16.4,16.613485
0.1,0.00023266199
0.0,0.030115895
16.1,17.036777
0.0,0.00044594484
1.8,3.1488125
0.2,0.000859018
12.4,14.358772
15.2,14.479819
0.3,0.54744655
0.0,0.041514624
0.0,0.114666075
13.2,12.884697
0.8,0.2262576
0.0,0.016097898
24.7,27.156788
12.0,12.493141
0.0,0.09054119
0.6,1.4946707
0.0,3.0672445
0.0,0.21631259
0.0,0.0006776681
0.2,0.060988046
0.2,0.040428914
23.3,19.812738
14.4,13.889642
0.6,0.25745815
25.3,28.276726
13.0,10.673508
7.2,6.8577394
19.5,20.240488
0.2,0.00081172487
0.4,0.15840599
35.1,24.012398
6.4,10.703371
26.4,26.475328
9.8,6.4667816
19.9,15.157843
0.0,-0.0006299019
0.0,0.8793812
0.2,0.5597069
0.1,0.25814158
16.7,19.406942
18.6,21.409452
11.0,19.037834
0.0,0.0005162823
0.2,0.15768272
2.0,3.4402552
0.0,-0.0005959122
3.7,1.7142231
0.4,0.70302
0.0,0.0010261739
2.8,2.570485
0.1,0.09802438
9.0,9.347696
0.0,0.3781928
0.0,0.007941808
3.4,2.5759852
0.0,0.3607531
0.0,0.48115277
3.6,1.6994089
3.4,2.5042152
0.0,0.00068673067
0.0,0.007256679
0.0,0.00042644254
0.0,0.039723866
2.5,4.4544463
0.1,0.22536503
0.0,0.09378513
28.7,24.849949
12.4,14.216527
6.8,5.43987
0.0,-0.003001355
0.0,0.11816572
0.1,0.39676827
0.0,-0.011578031
0.2,0.0023593633
8.0,3.9825344
0.2,0.14678943
0.0,-3.9554034e-05
0.1,0.00092888577
2.5,2.5284605
0.0,0.00034726388
0.0,0.018376403
0.0,0.0032050156
1.0,1.4975665
4.7,5.202806
0.0,0.00013592478
0.0,-5.0947816e-05
7.1,7.308255
24.5,24.130072
0.0,0.00071067165
8.1,0.45531696
0.0,0.12049273
1.0,1.5454454
0.1,0.8190376
2.3,1.2374339
0.0,0.120386004
4.4,5.3230224
0.2,0.09646143
1.3,4.2225914
2.0,0.83468354
0.1,0.20470883
0.2,1.7034119
5.1,2.5284886
0.0,0.16748819
10.1,7.503893
0.0,0.0009174474
0.0,0.00086553127
12.1,9.924538
0.6,0.9017026
6.9,3.6737285
6.7,6.3283944
0.0,0.00036719925
0.1,0.5077692
5.3,6.8342485
22.7,19.791626
0.2,1.4769404
0.0,0.0008260675
1.6,1.2105968
0.2,0.38791075
0.0,0.0075580496
0.0,0.00054698624
0.0,0.0001711295
0.5,0.044174373
1.5,2.8329616
0.0,0.113451034
0.5,0.18800321
3.3,7.1864314
5.8,7.336096
7.0,7.0076146
0.0,0.01747553
0.3,0.27472645
2.9,1.5077528
13.7,8.544247
0.3,0.06986458
0.1,0.11412601
0.1,0.011737245
4.6,1.8720111
0.0,0.28816622
0.0,0.64002144
0.0,-0.000864505
1.0,0.80178773
1.8,0.93396676
0.0,0.00486457
0.2,-7.052481e-05
0.1,0.18387043
0.0,0.0005389933
0.3,0.038497128
2.7,3.4684625
18.4,20.271883
4.6,2.28766
4.5,3.6110342
0.0,-5.0476432e-05
0.0,0.07524631
0.0,0.00053461816
0.0,0.001478277
0.3,0.0546276
0.0,0.01062512
2.9,7.242766
0.0,0.00026756723
10.0,6.0373106
1.1,0.94431293
1.4,0.73690057
18.7,12.043946
0.0,0.0004553839
0.0,0.06985651
2.3,2.76532
0.0,0.004348618
0.0,-0.0063430974
0.0,0.012219189
14.4,12.3192
9.2,9.278939
3.9,2.9841566
3.9,1.6761181
3.2,2.673805
0.0,0.00063597184
7.7,7.989672
0.0,0.00015156147
18.4,10.917627
0.0,0.68606174
0.0,0.00011864642
0.3,0.34122884
0.2,0.30685064
0.1,0.10985419
0.2,0.34577438
6.0,7.15153
0.3,0.5547389
0.4,0.6023829
0.0,1.6757065e-05
1.5,0.007368208
0.0,0.14576213
0.0,2.8932118
0.0,0.012104449
2.1,0.18840429
0.0,-0.009941791
0.0,0.29211566
0.0,1.7931079
0.0,0.00021162217
0.0,0.004228769
2.2,0.006973167
0.0,0.01787356
0.0,-0.000111409274
2.4,2.2806969
1.2,0.03720768
0.0,0.6243663
0.0,0.24010363
0.0,0.038749173
3.2,1.1925672
0.0,0.00021716209
0.0,0.0013159526
0.0,0.0004454741
0.0,0.071442075
0.0,8.580224e-05
0.0,0.010051407
0.0,0.060431972
0.0,0.00085742335
0.4,0.00041717885
1.8,0.15676074
0.0,0.00017818523
0.0,0.13337126
0.0,0.75068676
0.0,0.041735467
0.0,-0.00073200103
0.0,2.3869681e-05
3.4,3.2917519
0.2,0.002224464
0.0,0.0071319975
2.4,1.1157132
0.0,0.010190074
0.0,0.0004351208
0.0,-0.00089263916
3.4,0.62767726
0.0,-0.00043723348
5.0,5.1669226
3.5,3.5708559
0.0,0.015112572
2.0,0.46302515
1.2,0.08726308
0.2,0.04761425
0.0,0.0015877441
1.5,2.2856543
0.0,-0.0013009555
2.4,0.429873
0.0,0.0026643649
0.0,0.0002203453
0.0,2.1314354
0.0,0.03758701
0.0,0.00022237687
0.0,-0.014728216
0.0,0.0004251666
0.0,0.58367014
0.0,0.00011176335
0.0,-0.00035492133
19.7,12.722413
0.0,0.0012631605
0.0,0.0008940978
3.8,5.6639233
10.5,9.240634
0.0,0.012122598
0.0,-0.00046882042
0.0,-0.012427796
0.0,0.220215
0.0,0.0069984132
5.5,4.468661
2.3,0.0013303702
0.0,-0.0013768191
9.9,6.714079
9.0,23.498108
16.9,12.96094
18.2,15.218444
25.8,21.007313
20.0,20.961752
9.2,12.045736
7.3,7.755958
21.2,23.167385
12.2,11.206768
14.1,8.199289
31.1,28.706566
14.3,13.956592
17.0,18.927034
34.5,25.380213
17.4,16.676985
12.7,14.495031
30.9,25.50254
24.4,24.207695
17.7,15.771608
12.5,13.593599
21.9,18.510849
0.2,14.302499
10.2,19.469603
2.5,9.288747
22.5,17.748098
10.3,8.248539
24.7,9.218211
19.9,22.609043
23.7,21.922173
23.8,22.87665
23.7,21.706757
24.7,18.292473
23.4,17.2301
26.0,22.45619
15.6,12.856121
25.2,19.34454
31.1,20.608257
14.1,14.366288
9.6,15.655052
11.5,9.031032
17.3,16.071068
0.0,0.10896443
27.5,19.469624
31.1,23.47306
7.3,15.113417
21.3,17.438652
24.9,23.227793
20.9,22.007664
30.2,25.629911
1.8,11.419459
12.4,14.2702675
12.7,15.097156
15.5,18.842901
13.2,12.546583
16.3,17.89674
32.8,27.964901
33.0,27.064472
26.6,28.540209
9.8,10.093046
24.1,21.735363
7.5,8.110151
0.0,-0.0013445293
0.7,2.148018
12.7,14.912331
5.1,2.525378
8.7,8.487663
1.9,0.9552644
7.6,7.9261484
4.7,5.22963
3.3,3.3610334
4.5,4.6720743
7.5,7.421816
8.6,5.127864
0.0,0.5918245
2.1,0.13105297
9.2,6.8324585
5.1,1.1258382
7.7,7.7097588
3.6,3.9791787
1.8,2.1270163
0.0,0.12578203
0.0,0.18431953
0.7,4.770678
3.0,1.5396806
5.4,2.152609
0.0,2.563693
8.6,9.865024
0.0,0.0016050948
2.6,2.4898386
5.7,2.2281234
0.0,0.009241528
8.8,7.888373
2.5,2.623873
0.0,0.08089252
9.1,8.320145
2.7,0.7934634
6.1,3.7129552
3.3,2.6916943
4.1,4.120127
13.0,11.513945
9.0,7.89917
4.4,3.785875
6.0,3.9385948
0.0,0.58910686
0.0,1.2209897
4.5,3.8316107
0.0,0.07322472
0.0,0.029793788
6.3,5.332719
6.5,8.013737
28.4,26.08202
5.7,6.3406086
11.4,11.147982
19.9,22.572071
12.8,13.00592
14.9,18.13655
10.2,12.691586
20.7,20.705685
0.0,0.046835534
4.4,1.2477756
10.1,13.220942
18.6,17.088272
0.5,1.6604873
21.1,19.827303
14.7,14.1667595
17.4,21.780582
12.7,12.761826
19.0,17.92249
0.5,2.927528
3.1,2.2342706
2.4,4.092
12.5,13.138817
26.1,19.79733
18.7,20.61833
2.9,3.9485514
7.5,12.762669
17.9,16.883516
23.6,22.526833
21.9,18.74761
15.2,14.564464
25.8,20.840294
3.4,6.105468
17.3,16.012884
2.2,2.3304253
8.3,1.7483037
22.0,21.82507
8.3,9.844105
0.0,-0.45171854
12.4,7.9484925
16.5,21.237469
18.1,19.107954
24.1,25.460653
9.3,15.123688
16.4,21.318106
9.6,11.085828
13.7,13.3544
4.0,19.347668
18.8,16.460957
17.9,20.555433
1.0,1.4457293
24.4,22.03232
5.9,3.2274292
17.5,17.496143
16.1,16.231028
2.4,4.654044
7.0,11.27504
18.8,19.408592
0.0,0.029782295
34.9,18.570591
22.5,17.601799
28.8,29.98271
12.2,15.41818
22.4,23.453402
25.2,19.511292
16.9,21.921322
28.0,24.257378
12.6,15.4332905
5.0,3.74456
17.1,19.2118
0.0,0.3182054
11.4,10.291796
25.1,24.72351
19.7,20.923073
10.4,13.517469
6.6,7.29321
9.1,6.6210213
12.2,10.254934
9.4,9.900167
22.4,24.788408
18.7,18.278723
15.6,14.885336
18.3,18.206802
11.4,12.560891
5.9,5.4643054
6.5,6.587495
24.7,25.039124
13.8,11.872407
24.0,24.51123
25.4,20.356466
17.4,16.630466
23.0,22.82875
10.5,10.313148
10.0,11.631058
0.0,1.3375462
1.0,4.1558905
1.9,8.409077
12.3,11.505053
12.5,13.166661
13.1,14.026316
10.3,13.845165
14.1,17.328869
0.0,0.39395848
19.4,20.540537
13.8,12.722027
18.3,18.648914
13.5,15.315246
6.2,2.3830173
17.3,19.510315
20.8,15.242878
0.0,0.3855241
22.2,20.41413
0.0,1.2644904
6.5,2.510312
17.9,13.230877
2.6,2.4752157
3.2,3.7975602
27.2,22.862423
3.0,4.6453214
7.5,12.702216
16.6,15.699637
3.7,5.6167183
15.2,13.430419
20.8,21.446085
22.6,18.20048
24.4,25.464338
14.0,16.734915
7.8,7.150387
1.9,2.210926
11.1,12.362267
16.8,14.985284
13.4,15.572321
19.0,19.25113
17.9,17.392862
7.2,6.887292
6.2,3.5108922
13.8,13.389614
16.0,15.850447
14.7,10.659943
4.7,1.9689943
13.8,13.498987
6.7,7.418722
16.7,14.334563
21.2,22.065222
8.9,11.891289
12.2,13.570804
18.0,14.558577
23.0,21.581219
8.9,8.3845005
15.0,9.805501
21.9,20.040747
16.1,14.681115
18.9,16.33738
14.8,13.916025
19.2,20.200586
0.0,16.011253
15.6,15.041042
14.6,14.94774
7.3,6.742609
13.5,16.04528
10.0,14.262489
12.7,13.427926
15.2,13.744543
24.4,19.434433
10.2,13.773357
10.8,7.636327
15.7,15.130756
13.8,13.242827
33.8,30.393414
15.2,16.778217
1.6,0.53913903
9.9,10.561426
3.2,6.0313454
14.8,20.500715
19.5,20.061821
18.9,17.106802
13.9,14.335961
8.8,11.465233
27.5,19.755205
20.9,16.56802
9.9,14.443208
13.4,16.701195
6.8,9.46966
12.0,10.348065
13.8,10.349533
25.3,19.44131
16.2,14.414631
25.0,23.336079
6.6,7.337764
9.6,14.840249
2.8,2.2684095
11.7,11.441677
16.8,17.784758
14.1,18.519125
23.3,8.617594
9.5,10.902615
8.2,7.8403435
18.8,16.977728
0.0,0.006910001
5.7,3.847607
5.1,2.8007445
4.8,2.2431612
8.6,9.42624
7.2,9.828573
12.6,12.889969
9.7,10.149572
14.1,11.190184
16.8,15.325418
15.0,18.179317
16.3,14.116028
23.4,22.718864
8.9,10.48777
14.8,14.348769
20.8,20.118969
10.3,7.7624598
7.7,4.7306437
7.1,7.9266987
11.4,10.342417
24.0,20.52091
20.5,16.055998
15.2,13.060247
5.1,4.1219177
2.3,2.5515227
10.0,9.442205
16.9,12.049365
21.0,24.391586
14.7,14.681685
16.7,16.790867
6.1,4.915311
17.4,14.806868
15.3,14.3657675
6.4,4.6727552
16.3,17.825274
16.3,14.498022
8.0,9.841186
29.2,28.501324
14.8,14.032445
14.9,12.629498
18.6,22.339352
16.6,14.506711
23.8,23.542118
0.0,0.0003973946
12.1,11.963548
18.2,18.37636
19.5,18.678806
2.4,1.3852482
0.9,1.435968
22.0,16.757847
9.7,12.087128
23.1,23.71194
13.9,12.73325
15.4,18.861616
23.8,22.785694
22.0,19.469845
20.8,20.814066
10.6,9.657673
11.1,12.191455
0.0,0.45508635
13.9,8.673967
15.1,11.029811
2.1,2.130506
15.0,15.064159
8.7,7.935798
0.2,9.158805
13.4,9.991318
10.9,12.981655
16.8,19.145296
16.6,16.87381
0.0,0.46835083
23.8,22.25111
0.3,0.09494442
14.5,14.499606
19.7,23.225426
15.9,15.399017
26.4,23.50235
28.3,29.13271
3.7,13.579063
14.8,20.171993
16.8,22.669859
18.6,18.56348
8.0,3.7386844
2.1,5.0181007
13.4,14.747891
24.4,24.975119
0.1,7.5090594
13.2,11.223698
17.3,18.467426
2.3,0.12945458
19.3,16.425636
19.2,20.133633
8.3,7.0782614
24.0,27.694994
19.9,25.155544
17.0,16.659046
17.6,21.66751
10.3,9.166406
19.8,24.99578
18.1,23.00584
26.8,27.069958
0.6,5.0079875
1.5,0.118738234
25.6,22.927177
0.3,22.909853
20.4,19.751934
17.4,17.546467
22.4,17.73097
19.0,22.302622
10.1,12.197988
0.0,0.11072738
0.0,4.206022
26.9,24.25034
18.1,6.6893206
11.7,12.7669735
2.4,3.610242
2.7,5.620554
12.3,10.504427
10.7,13.809919
30.2,30.09637
0.0,22.132584
3.0,6.535413
0.5,2.225334
30.8,29.694376
23.4,24.631565
27.2,29.204695
19.6,21.630314
0.9,3.53959
10.5,18.474606
0.0,23.076374
28.8,26.536234
26.7,21.707771
0.0,3.7164507
0.0,-0.055554524
0.0,12.4311285
26.4,26.701511
2.6,4.869656
20.9,18.596514
23.4,20.144953
17.7,22.817951
5.0,15.253128
25.6,19.289938
11.4,9.4627075
29.0,22.776863
22.2,17.363127
11.0,12.7078
10.0,7.355424
27.8,22.914164
4.4,5.3377275
16.7,18.047796
0.0,0.007912446
12.8,8.805882
8.0,13.120587
11.6,9.221599
0.0,3.4846234
19.6,15.839435
18.1,14.677646
17.4,19.331245
18.1,13.699251
14.5,18.433739
17.7,13.453167
12.3,6.9776487
20.8,22.031559
25.2,21.219023
8.1,7.37916
11.1,4.2290463
5.7,17.291754
17.2,19.311432
11.0,19.748549
19.4,12.846886
17.3,17.993446
19.1,16.35113
0.2,24.788704
20.9,16.212696
18.9,15.018916
36.1,31.919884
19.4,20.895557
12.7,12.827799
17.3,15.734683
28.9,29.137161
19.3,19.514067
11.9,13.273438
24.4,19.791039
5.3,14.047327
0.5,16.479864
23.0,18.569391
20.8,20.29291
18.9,16.665546
19.8,18.253149
6.1,5.2878294
5.0,3.9057472
21.8,24.590889
9.8,10.383745
24.6,23.236238
10.5,14.252761
16.1,16.061834
12.4,4.4860806
11.8,5.998824
5.1,5.0597067
16.8,17.050896
21.8,20.55492
0.0,12.961964
21.2,24.468096
17.5,17.227816
14.4,6.693235
19.6,14.017114
0.0,0.7601756
24.7,16.48052
23.8,27.032278
13.4,17.083939
8.5,3.9477453
30.2,29.855751
11.9,13.085567
34.6,26.410616
20.6,19.255428
17.6,16.481953
16.7,22.376642
28.1,25.423233
23.8,23.78044
23.7,18.325691
19.6,14.932017
18.0,19.948574
0.1,0.011775111
17.9,19.135645
26.3,25.324884
13.1,16.71007
5.1,6.031092
33.2,27.115837
24.8,27.713299
19.3,18.774658
12.3,25.159157
22.9,16.091518
17.0,18.239277
3.7,7.2991815
3.0,4.9628234
3.2,6.5009665
28.6,26.544197
9.7,9.447938
16.2,15.792225
12.2,15.372201
21.3,24.54157
18.4,18.444044
21.9,10.812983
17.1,16.879316
13.6,9.610113
12.0,15.004865
7.9,8.285049
19.6,20.625767
1.7,13.615768
1.9,0.5326317
25.3,20.5278
24.8,22.969135
18.2,20.151484
8.4,2.8443909
0.0,0.016996857
5.0,14.126524
25.2,26.444843
28.9,21.3198
6.6,7.069281
0.0,4.5505404
8.7,1.6160221
26.9,18.250675
30.7,24.968723
11.9,10.504785
26.0,24.529125
0.0,-0.072019
7.4,11.869898
24.5,20.707472
6.2,14.707182
3.5,6.6600747
24.5,23.516636
26.8,26.200378
17.5,16.44236
30.3,28.221268
7.4,7.670825
11.9,14.003932
12.2,13.856505
21.0,22.210152
0.4,4.378417
28.8,30.356314
9.6,11.608473
13.4,16.65267
8.2,7.355288
30.7,26.340504
6.5,0.75879896
11.6,12.827245
11.9,12.746082
9.5,8.683563
28.8,27.920788
10.9,6.0164623
13.9,14.474131
32.8,22.189306
28.4,24.392857
21.5,24.61599
6.3,10.93733
27.9,23.900282
22.2,26.311874
16.5,18.101303
17.1,15.340098
15.8,16.547968
29.6,30.086071
0.2,0.009544414
0.0,5.750756
11.1,16.187384
26.7,25.326946
20.3,21.467525
23.4,25.497019
29.8,8.266799
22.7,25.552818
11.9,11.205951
0.2,30.026371
31.2,29.274904
10.8,13.535097
0.0,1.4487569
14.1,14.854838
11.0,15.028742
6.9,8.971481
24.2,23.445229
24.8,23.528902
20.9,14.95602
28.8,17.268148
26.2,21.648006
6.2,0.43103886
22.0,18.155468
32.4,31.220778
23.0,21.769455
24.7,25.701235
8.8,14.886927
21.6,19.514654
14.6,15.170523
0.2,19.606783
4.6,5.7428007
19.2,15.709629
5.4,6.043449
0.0,3.497786e-05
17.2,17.670734
0.9,12.236029
25.9,19.470251
24.4,22.12047
18.3,18.180023
17.1,15.170158
22.7,16.58453
11.9,13.288407
21.0,19.639116
12.3,10.170849
21.6,22.61994
23.5,19.859367
18.4,18.777962
22.7,23.260162
22.6,19.238226
7.9,3.9928222
20.3,19.572538
24.0,24.961933
26.2,24.633642
0.2,0.00030544883
7.0,12.19874
22.6,17.446247
23.3,25.62933
32.3,23.634872
2.0,18.304506
14.8,14.984754
13.2,12.736811
15.6,11.679206
25.0,22.938808
14.9,2.979685
11.1,9.27527
1.3,4.659667
0.3,10.518963
12.9,13.7017975
16.6,20.542921
18.6,16.71302
20.8,22.67337
12.6,23.44379
15.8,15.238777
16.5,15.743498
19.7,20.041632
18.1,14.573257
15.4,14.640609
10.6,10.749241
0.0,2.023893
21.3,17.645557
23.5,21.437996
10.2,10.015889
23.0,21.975018
30.1,27.489517
0.0,9.345867
11.6,10.763716
4.6,2.9974372
20.9,24.058233
27.2,27.458256
17.7,14.36671
19.6,20.24165
9.5,5.000859
4.5,11.69139
19.2,18.328175
11.4,11.77972
23.0,18.955181
5.4,13.4843235
6.8,8.019321
8.4,9.858874
13.8,16.259336
23.6,20.771044
6.2,5.6346073
13.2,13.787525
23.1,22.529152
9.4,12.001673
0.0,18.586113
21.8,19.90744
14.4,13.709053
19.3,20.371407
0.0,0.41014576
24.9,26.089016
23.8,21.630482
12.9,21.422573
7.2,14.022131
15.7,15.680823
16.2,6.423392
12.2,10.582479
18.2,18.953281
16.9,15.038469
2.2,1.8653028
8.3,5.9906197
20.1,20.13504
21.0,20.014362
13.6,14.324511
4.4,18.974321
21.3,20.02571
15.0,17.408272
2.7,0.081459776
27.1,24.823063
17.5,19.40607
15.3,9.809046
10.2,11.883545
12.7,16.59182
29.0,23.406023
15.0,14.884225
2.3,2.3108084
5.0,0.9249737
19.8,18.370264
0.0,-9.092169e-05
16.1,15.780441
21.3,18.617332
20.6,21.069384
18.4,18.489664
9.0,17.178549
26.0,25.943924
22.1,24.561417
20.1,21.063074
26.6,24.354916
18.2,20.521822
16.1,16.44715
10.2,15.160209
10.9,11.666726
0.0,3.3610606
24.6,23.301525
16.2,21.169353
25.7,24.040874
21.6,20.273727
16.3,18.25497
16.2,9.050496
22.6,23.979334
16.6,15.342533
9.9,17.369465
19.8,17.62785
21.2,20.69457
4.5,2.7867017
19.3,18.113008
0.0,0.62065697
19.3,20.733902
16.9,19.198647
7.0,10.7301655
0.0,1.148572
16.2,9.916233
3.8,8.776338
18.5,18.66526
15.2,15.855821
10.0,8.164249
15.7,13.244034
29.1,30.744257
20.8,15.039952
11.0,9.49391
17.7,19.845081
17.3,20.400715
10.6,12.556764
27.5,21.952162
15.8,15.579392
20.7,24.008024
8.6,5.401906
21.6,21.060465
6.1,3.3651538
20.3,19.061522
21.8,20.28297
1.9,0.63529956
19.7,19.67738
0.0,7.750887
15.0,13.887251
7.9,7.3450937
18.8,20.8087
21.8,6.6838894
21.9,23.691835
16.4,20.059261
17.3,19.865356
21.0,12.053717
18.6,21.149405
19.3,26.919085
27.2,21.148664
6.8,7.1818643
4.1,6.7698097
9.0,11.152543
23.0,20.458061
28.3,24.79177
19.1,23.42488
22.2,14.289408
0.0,1.5106409e-05
5.0,20.079582
19.4,21.727673
2.8,3.0097651
9.5,7.307312
22.3,17.868477
0.0,18.563038
16.2,13.930804
24.3,22.432613
19.7,20.774931
15.5,17.694538
4.0,3.2632387
4.0,1.8776267
16.3,13.938577
25.3,26.944063
0.6,0.00081249146
7.2,15.46898
3.4,-0.2983635
0.0,15.522389
22.3,9.404209
9.2,10.085421
20.5,20.350952
24.1,15.576602
14.5,16.145782
6.2,6.8458896
21.9,21.598616
17.6,18.267403
0.0,6.4854064
0.0,-0.00067903614
20.0,24.142603
30.2,31.284386
21.1,19.019108
26.6,22.05376
0.0,9.390586
23.3,19.404028
10.5,12.102266
11.6,14.150835
19.1,19.483257
10.3,16.02221
24.3,25.052195
3.7,5.629154
20.4,18.265984
21.9,18.832212
0.0,0.06532124
11.6,3.718484
12.1,13.669224
22.5,16.629234
18.5,18.245602
10.9,10.352148
8.3,22.27075
21.6,7.092122
23.9,23.994865
0.0,0.7549561
16.5,13.420519
0.0,16.726265
8.1,18.16279
23.3,22.663258
0.0,1.6680324
17.3,15.023457
5.7,17.123741
2.8,0.58861774
26.1,25.224838
8.9,4.3449545
14.2,14.1118555
0.0,4.102541
16.1,14.454224
13.7,11.638437
12.2,11.584709
12.1,11.065693
11.0,13.725979
27.2,27.326157
8.6,10.810995
29.4,28.362804
15.6,16.193226
27.2,27.930576
0.0,0.15356313
12.8,13.480687
18.8,21.735752
13.8,29.007427
20.3,5.60591
6.0,12.288091
14.8,14.983619
15.6,6.0055957
4.4,13.151436
20.9,21.462349
25.3,26.187416
0.1,0.42367133
8.1,10.099887
19.9,17.45701
1.4,14.982029
5.5,13.492712
15.2,14.557003
0.0,21.399984
23.5,22.041119
20.2,20.715965
16.5,13.500048
26.9,26.547993
0.2,0.11528011
8.8,8.426393
23.1,22.950325
14.3,10.851475
3.5,7.878478
16.3,16.707438
15.3,10.85042
18.5,19.08828
0.0,-0.021137489
18.0,19.257896
6.8,3.200888
13.3,14.548459
5.2,6.922691
19.9,13.808425
21.2,15.872812
14.1,14.448253
14.6,16.365675
11.5,10.413147
22.7,13.630647
9.9,11.895368
0.2,0.19156548
26.4,20.407768
0.9,0.00039579085
14.6,13.905144
7.6,8.9008045
0.2,1.9752629
14.1,16.279448
12.2,15.424292
4.0,5.04041
0.0,0.01498666
21.3,26.239466
4.7,3.3445542
0.2,0.42905816
25.0,23.264606
13.4,12.465182
24.8,20.259857
15.1,12.287489
15.7,16.092592
28.1,26.089422
18.6,16.738094
12.5,21.21498
7.8,7.97626
1.6,1.4198589
19.1,14.210115
5.6,13.067453
13.5,18.438843
22.8,21.411337
22.6,21.462494
26.2,23.177439
13.6,14.700888
6.4,6.300915
26.3,21.192408
26.9,15.459022
16.4,17.139858
12.6,9.643177
13.4,15.085742
7.7,6.9941254
19.2,17.948612
14.1,18.522799
5.6,9.2368
12.9,16.052256
20.0,21.907366
26.1,19.835615
21.6,12.353033
20.1,17.003647
26.7,27.373903
6.1,7.71257
23.7,23.274044
10.5,12.270256
7.6,11.371103
9.3,8.106229
16.0,16.193075
24.2,22.67717
14.4,10.557183
11.4,13.610666
21.4,18.323156
19.6,20.476757
24.4,18.394241
24.8,24.563303
17.0,18.797256
27.2,22.063175
21.9,19.920162
10.7,13.931061
8.5,9.562056
14.4,14.024607
19.6,20.283785
10.6,7.613042
29.0,24.81749
19.6,15.130461
28.5,26.310135
14.1,15.119068
23.7,8.803683
17.1,17.651781
18.5,19.94253
12.6,11.501193
19.0,20.600754
24.3,24.271187
26.2,23.519634
7.0,7.0173254
5.0,9.950607
26.3,23.304441
18.7,18.246386
25.4,23.506111
24.7,24.423376
23.2,19.473824
23.6,21.95841
29.1,32.4297
4.0,6.5337563
11.7,16.709764
3.4,4.2110333
19.6,18.303055
20.8,19.782887
20.9,19.418564
25.6,22.110186
9.0,11.792233
12.6,15.565183
22.8,19.485598
15.0,7.7328386
14.5,13.205185
15.7,19.150421
17.6,15.734427
15.6,13.557098
6.0,9.178055
25.8,24.86576
23.4,22.18975
19.5,9.96796
19.6,14.363729
16.5,16.434948
18.7,17.46917
8.7,9.481238
0.0,5.668207
13.5,17.37397
24.6,24.278423
21.3,18.215374
8.3,12.754572
30.3,27.15987
20.9,20.411674
19.8,19.598028
18.6,21.286955
0.2,0.06488604
0.5,21.399012
26.3,24.569695
18.5,13.098984
11.5,15.434974
17.7,19.121529
18.6,21.091806
19.1,21.005608
19.5,24.632334
31.0,27.803982
7.9,6.016884
12.7,16.492876
25.3,23.417776
20.7,19.555672
7.3,16.815798
9.2,7.8428802
12.4,9.280841
16.4,23.034077
13.8,18.281229
15.2,11.408004
19.4,17.117886
16.6,17.205688
10.7,14.270471
2.4,6.2873926
22.8,21.141953
11.5,11.616627
18.5,17.896706
21.2,19.24646
4.7,5.9240103
17.5,14.792501
12.8,12.423102
12.5,13.650012
13.3,14.740258
9.1,8.568513
27.9,30.967127
18.5,16.367434
17.5,16.774656
7.5,13.897957
26.4,25.686472
19.8,17.929453
22.0,21.868937
18.9,18.174086
24.6,24.157679
31.9,25.053165
7.2,7.189163
10.5,11.293099
9.0,11.262119
17.3,17.433071
22.5,22.489029
9.7,14.6025715
15.1,16.487106
22.7,22.059683
17.5,14.830053
22.6,22.83868
1.5,0.7493701
18.1,19.599644
4.6,2.6087132
19.0,20.321068
14.3,13.561542
10.6,11.122423
0.4,1.4722943
20.4,18.373032
20.2,20.162415
1.8,5.3356466
8.1,13.339682
25.6,25.241005
10.8,15.401327
7.2,5.42894
20.3,18.758114
14.5,12.986666
19.4,15.553809
19.4,15.799091
10.9,9.145262
26.2,27.474007
10.8,14.09447
12.0,15.275625
23.6,21.346886
22.5,21.175865
0.2,0.16683556
13.0,20.368568
25.9,21.800514
25.3,24.221212
18.6,19.757877
23.1,19.268293
21.3,21.585575
24.2,27.06144
4.9,7.777631
0.7,11.485407
4.4,12.04891
17.6,23.57106
13.9,16.9945
10.8,12.966508
17.2,16.906967
5.2,5.2063084
0.0,0.3598648
13.6,12.946928
13.9,14.752022
24.4,22.90583
22.4,19.108051
0.0,0.6152067
10.3,9.865311
10.6,8.371028
29.4,25.048231
19.8,17.612818
0.0,2.111061
10.9,4.9299827
16.3,18.441692
29.6,24.940947
21.1,19.070938
37.2,31.57288
24.5,20.444397
22.9,20.17859
21.6,19.96114
25.1,25.163116
26.8,19.435642
16.9,12.148805
14.9,17.684973
18.5,22.556784
15.3,16.89193
9.3,10.430053
1.3,0.092126995
20.4,22.376316
5.5,11.6247635
19.1,17.275991
25.0,23.932358
23.1,23.11874
18.9,22.493279
23.2,22.832212
14.2,8.544273
12.5,16.194937
13.7,17.598091
11.1,15.926422
6.5,10.930775
25.9,24.954779
20.3,17.8303
19.5,15.434799
21.4,20.04198
6.6,10.117704
18.7,20.901758
7.0,5.566008
20.8,21.418602
11.9,15.134615
28.3,27.071896
17.8,18.43689
16.4,16.373962
8.4,15.187838
0.1,0.47038683
13.0,12.986365
4.3,5.3187904
18.0,17.922512
17.6,16.152248
25.3,17.603199
27.4,23.245457
10.9,8.7475605
0.2,7.0169253
10.6,17.619658
14.7,15.062763
29.0,29.99888
31.5,27.33341
17.3,18.743004
8.0,8.522404
19.6,15.794083
20.2,21.40525
14.3,14.524067
14.3,14.695914
11.5,13.643418
16.6,17.241732
10.4,18.305784
17.3,15.688116
20.0,17.419632
1.8,2.5074878
10.6,13.58059
16.8,24.499102
28.1,14.860374
18.5,14.4289665
16.6,18.927116
26.3,12.364638
14.7,12.720007
15.2,13.212017
9.2,8.136679
0.1,-0.01247064
0.0,8.658356
7.2,9.152545
19.6,22.257303
25.0,18.537659
19.9,14.570914
16.5,16.781967
8.7,11.029439
6.2,11.483958
0.3,5.9924226
2.0,6.1951823
17.3,17.07461
23.7,18.092693
12.9,10.512997
15.2,19.692797
25.6,20.168018
27.8,25.586214
24.8,20.435581
14.6,16.221325
20.4,22.064137
25.9,27.051247
13.1,13.333038
17.1,17.539034
12.0,15.64738
16.9,10.549007
11.8,15.421401
11.9,5.923654
12.3,13.073012
12.1,16.639992
14.4,15.414308
9.7,13.166885
2.7,3.8794632
13.2,7.6841755
1.4,6.2805595
6.1,5.85499
15.0,10.753971
9.8,9.45083
8.6,6.4137244
20.7,22.185808
6.0,12.128117
13.4,17.041878
17.8,19.065327
0.0,0.9108032
12.1,9.048299
15.0,20.174994
1.7,4.1994033
27.6,27.762724
8.1,13.502556
5.8,10.687439
20.6,15.821726
21.4,17.89781
0.0,0.036814623
3.6,3.988917
17.7,16.390356
25.2,14.546086
8.5,9.1065645
21.5,8.371388
36.9,29.770489
15.8,19.343996
14.5,14.126747
24.8,20.773752
14.4,12.42289
26.8,29.504854
9.2,8.612793
17.6,18.274609
26.0,27.321436
1.4,1.0953704
13.3,13.941397
0.0,1.2103565
24.6,20.413038
15.0,16.666056
17.6,18.298986
20.9,20.331799
13.1,11.178417
33.4,21.936438
14.4,13.021128
11.0,13.7463
17.6,18.32477
9.8,13.4401245
8.4,6.9670186
20.8,21.299982
22.8,22.72784
26.8,23.435303
19.0,20.691257
8.3,14.527686
25.0,25.416288
21.0,17.858171
5.8,5.60949
14.7,17.593304
30.0,24.010073
8.2,15.886237
29.8,30.488905
12.6,15.646396
14.1,12.520876
14.2,11.524248
15.8,9.724128
6.4,6.539999
13.8,14.183683
4.4,8.006781
13.8,16.36206
14.2,12.541511
22.0,21.869972
15.4,14.4192095
9.3,9.351592
23.2,25.683182
12.0,12.857566
14.8,16.10943
0.0,5.3613324
16.7,20.32799
19.0,17.338003
13.2,12.048046
18.4,23.39221
11.4,13.6146755
2.0,3.806283
15.7,16.38762
9.0,8.343474
10.3,15.580605
0.0,0.15391046
14.8,13.581851
0.0,0.9745095
12.6,12.68994
25.4,17.791515
17.8,16.157383
6.8,7.0263658
0.0,0.21091737
8.3,17.272718
19.4,16.512175
12.6,9.456793
15.5,15.823965
26.8,18.507317
5.3,7.963361
2.9,5.265254
23.6,22.869501
15.9,16.365332
18.1,15.27179
21.7,16.803337
8.6,11.714457
5.5,13.455725
14.6,11.788615
19.9,19.604124
25.1,21.729134
20.7,16.450626
17.1,18.196295
0.2,0.005076873
0.2,0.00018978494
26.8,25.582703
16.5,14.154596
33.6,27.402657
13.8,10.910912
22.9,21.220665
24.6,24.322964
27.9,25.890362
15.8,19.22707
5.4,9.991354
21.4,19.215813
6.8,4.783447
20.1,20.368002
36.2,26.43564
16.8,17.893784
15.7,11.030281
17.4,16.594517
8.3,6.150468
18.6,14.6724205
16.9,21.28673
11.2,14.742317
15.2,13.616016
9.5,10.391087
5.7,5.977411
3.4,2.968532
7.0,8.000133
14.0,12.849571
2.7,3.0428553
32.6,29.466942
17.2,12.3814945
6.2,14.582878
5.0,5.8649197
12.3,14.60152
0.1,0.09711667
4.6,5.5273514
7.2,11.328023
9.9,10.043095
7.0,5.7053423
12.2,7.9396873
26.3,25.650297
21.3,25.070389
6.5,8.870766
11.6,15.736582
14.2,14.825122
1.2,3.878141
22.8,21.262169
19.0,19.132887
16.1,10.862997
29.6,27.808262
27.4,23.659775
23.8,21.166653
16.4,27.225767
13.4,9.54789
26.1,12.89856
23.3,21.11261
14.8,12.467481
11.4,15.724949
8.0,7.9304667
0.3,1.2766172
19.7,7.9311895
21.4,13.90773
24.3,22.147297
13.5,14.428939
6.1,6.4441366
8.3,11.785257
15.8,4.3002253
0.0,3.9716632
20.8,17.998938
24.9,29.797085
16.5,18.316498
17.9,18.796474
0.0,0.6973172
10.5,13.357546
19.2,14.445604
20.1,19.122362
15.3,17.247532
23.7,16.61923
0.0,10.13496
22.6,14.54681
15.9,15.650854
10.8,6.6753063
20.9,18.052721
5.4,4.7659707
22.7,18.798943
5.7,4.4410977
21.4,16.61957
20.1,19.730982
21.6,20.55825
15.0,15.885298
20.6,19.912655
13.6,12.268627
0.0,0.0044405153
23.8,23.26887
2.6,2.7883945
15.8,18.55323
3.3,5.9986567
12.6,14.852477
4.9,2.9911356
10.4,11.586191
0.1,-0.06568426
16.7,14.883972
16.8,21.066687
9.3,6.3744082
7.1,4.253982
2.4,16.756481
21.4,24.97028
7.9,15.423715
19.4,18.154335
16.8,15.797483
9.4,10.748758
18.9,19.94875
9.9,9.775811
18.5,18.991228
17.5,16.264536
15.5,14.260117
12.3,15.948031
11.7,11.092265
0.5,23.527561
1.6,22.939573
10.3,10.786168
3.3,2.659929
10.3,10.507078
16.6,20.526165
17.2,18.604982
7.1,15.620925
11.6,12.836945
4.0,5.24139
18.4,15.762936
0.2,1.7730385
22.3,21.363476
6.1,7.647827
22.3,21.084229
23.5,18.90541
3.5,9.369524
28.4,24.623013
24.9,21.668314
4.9,7.6733413
8.5,6.7184305
15.6,16.451
16.1,17.670013
0.0,0.00070387614
14.6,13.547276
0.1,0.1608558
0.0,0.023267746
0.0,0.10805304
0.0,0.0009279323
0.2,0.0005030993
0.0,0.118975215
13.1,12.184166
0.0,0.116231
4.6,6.3834653
26.4,22.39273
0.0,0.12285698
21.6,24.38081
0.0,0.13158925
0.0,0.0012684828
0.4,1.1048098
0.5,0.3610652
0.0,0.07810855
0.3,0.07082381
0.3,0.012104134
0.1,0.12997746
0.3,0.17245936
0.1,0.06552563
8.3,7.0724554
0.0,0.024112254
3.9,11.005632
23.2,20.596874
0.5,0.3874635
0.2,0.005390456
15.1,16.012142
24.4,13.201555
0.2,0.13535862
0.0,0.14691932
0.1,0.16541596
11.2,4.085571
0.3,0.5242164
0.1,0.00045097212
0.0,0.055647157
0.2,0.1163897
0.3,0.15463251
0.0,0.00018513203
0.3,0.5979728
0.1,0.14610964
0.0,0.15371048
0.0,0.07428858
0.2,0.000614221
0.7,1.3172657
6.6,1.4732087
0.0,0.00018211259
22.3,22.252237
0.4,0.049749304
6.1,4.095659
12.8,19.398752
0.0,0.03605515
2.2,0.5943806
0.0,-6.679488e-05
19.9,19.87265
0.1,0.0011849315
0.0,0.07587913
0.0,0.25848293
0.0,0.102269426
2.4,7.4696703
21.4,25.894768
26.4,18.53162
10.6,8.803105
17.3,21.44659
5.5,11.951915
29.6,28.919556
17.6,17.989645
16.8,19.230583
29.1,26.125591
24.8,26.653849
20.3,19.453032
16.8,15.241571
18.2,13.695859
16.8,13.026478
21.0,24.82131
20.1,17.820814
0.0,2.2706427e-05
15.7,22.54792
2.5,3.457288
18.3,29.629074
36.5,30.040014
30.2,32.42474
20.3,18.657888
27.3,30.292366
7.7,5.469718
23.5,21.686079
22.4,23.1489
21.2,24.942875
31.6,30.091978
15.5,19.408066
27.1,24.17873
29.1,27.946587
16.4,17.02671
24.9,24.392933
32.6,26.885683
16.8,18.10616
0.3,0.054546095
13.0,13.616389
6.8,8.846973
24.1,17.304909
0.9,3.10318
12.7,14.116232
0.0,9.3416605
9.7,17.879784
18.0,15.242651
0.0,3.2217536
13.8,12.949598
8.0,6.9913435
19.4,10.691063
33.5,28.173775
23.7,22.898552
26.8,22.025307
1.8,8.381959
26.8,24.631048
10.4,10.490668
29.5,17.251984
0.3,2.3005016
40.8,37.0243
31.0,18.888578
17.6,19.479937
21.9,19.149706
21.1,25.831036
13.1,9.55464
19.7,15.1534195
10.8,6.2361784
0.0,1.3511573
28.6,28.574757
22.2,18.189009
30.6,26.708359
20.8,17.078392
27.3,21.549301
2.4,2.2515655
38.1,32.905716
25.4,24.889608
24.4,21.84911
30.0,27.408485
19.1,15.074613
19.4,17.746874
24.2,14.917774
21.8,23.996742
13.9,15.488675
21.3,20.837034
25.7,23.910324
16.0,18.566738
22.2,25.59422
20.5,22.460958
18.8,21.026712
14.1,17.525639
23.0,25.154327
31.6,28.822344
0.5,0.05428498
20.1,25.210997
30.5,30.223618
29.8,27.10355
14.6,16.944836
4.2,5.2684755
12.3,14.132818
6.5,7.259778
0.0,0.046078786
21.8,17.529522
18.9,21.162868
8.6,8.907963
22.5,17.173487
0.3,0.068077646
26.8,20.13454
31.0,23.094719
18.3,19.326935
29.6,28.541681
32.8,29.055569
6.8,5.485725
28.3,30.549364
3.6,3.7442298
28.8,25.205986
23.4,18.83204
1.4,0.9400908
16.8,15.768601
22.8,19.82878
21.8,18.440252
37.8,28.080763
18.0,17.989264
30.7,25.036448
33.8,32.97838
0.2,0.010334204
27.8,30.378498
16.8,22.578367
23.0,24.855902
19.2,14.865767
26.1,22.000885
4.3,3.7548213
4.4,4.484676
40.6,39.426804
28.8,26.47418
15.8,14.564863
16.3,16.767166
24.8,22.031301
24.1,23.623882
21.9,23.59611
16.1,15.816568
22.2,23.293299
24.2,22.504608
19.9,21.262531
31.4,28.57306
22.4,23.958801
26.5,22.503716
1.4,0.15837419
22.2,18.317108
22.4,21.294765
23.3,22.817366
23.8,18.683037
14.8,12.771163
2.8,19.47755
20.5,18.034266
29.2,25.169079
34.4,30.259022
19.8,18.861027
0.1,3.1129022
4.8,3.8043385
17.7,18.920424
27.1,27.258802
29.4,27.80401
9.8,9.3875065
18.0,15.5941925
14.8,15.721797
1.0,0.20584695
22.9,25.80056
7.8,7.2951813
20.0,16.791874
4.4,6.666321
23.6,26.196938
13.7,14.748452
16.0,14.12995
9.9,18.70809
7.4,3.6693525
23.9,27.731363
6.6,6.2928495
15.4,13.395364
13.8,15.309228
17.0,18.039795
15.8,17.761057
19.1,20.529171
15.7,19.672972
20.5,15.472965
27.2,25.156336
15.7,17.403416
15.1,16.812899
17.4,18.081482
17.0,20.313534
3.2,2.6427681
20.3,22.256205
29.3,30.390581
8.3,7.4188395
7.7,12.247343
28.5,28.739218
16.7,18.034252
31.3,29.783422
22.1,21.717516
21.6,23.461237
24.3,22.459726
24.0,22.026838
20.8,21.805399
0.0,11.722913
25.6,25.45642
9.7,16.83939
5.5,3.7110791
30.2,25.036932
22.4,20.275486
20.9,31.273201
7.8,3.702802
6.6,12.202349
1.6,0.5514084
15.2,17.514267
15.5,18.815115
14.8,12.919412
14.0,14.734837
33.5,31.929409
25.9,23.786686
16.8,17.150337
9.0,8.068984
22.0,21.161581
21.0,22.17643
0.0,1.7461295
22.7,25.128782
26.0,19.125399
16.1,17.19646
28.8,25.267384
15.6,9.754533
22.8,26.487686
16.4,19.056883
15.5,15.575937
1.8,1.2814568
14.9,17.662714
22.2,17.532677
23.7,20.264835
7.4,5.889983
15.4,15.694919
25.1,20.95451
5.3,21.681831
0.0,1.2463019
0.2,0.1216712
0.0,1.2422528
16.9,24.969479
17.0,18.822075
22.7,23.248316
21.7,26.189505
1.8,0.85661906
12.6,15.504082
17.0,20.210083
16.5,15.562716
25.0,25.932255
30.6,29.088877
19.0,15.89057
31.6,27.692322
22.0,24.523117
1.9,0.65270865
17.8,19.435978
32.0,29.77227
25.7,25.96877
14.0,16.352226
25.8,23.3605
26.5,26.271544
26.1,25.249441
10.4,4.2841473
35.9,30.243202
12.6,13.430733
5.8,2.6984236
21.4,20.88871
15.3,19.48143
0.2,12.01531
28.2,24.983414
4.7,6.289195
33.2,23.869564
15.7,18.533123
25.0,21.086279
22.9,19.35699
16.2,15.214018
25.2,27.323578
28.7,24.011528
15.0,17.765364
17.9,20.636257
0.0,0.23786928
26.2,22.509375
14.9,18.95315
25.3,19.237972
11.1,13.69385
29.0,28.767054
20.1,19.379597
20.6,18.026049
7.4,9.226771
0.2,19.322079
3.0,5.735917
28.0,25.576498
24.9,20.631016
10.3,16.480639
17.2,17.673384
21.8,23.743729
44.9,20.38013
22.8,22.58114
16.2,17.740873
15.0,12.544297
17.0,14.826287
17.2,20.360147
14.0,16.996452
7.1,7.1941757
25.5,24.17726
24.4,27.323978
15.3,15.603121
12.6,16.130966
21.7,18.42405
23.6,26.427942
30.8,30.544285
10.5,19.714663
25.8,24.477285
0.0,3.2089534
26.4,25.816948
3.5,11.34932
26.5,24.352985
24.9,23.10527
22.9,21.011944
23.6,20.01995
10.0,2.110979
23.6,22.632456
14.0,11.132001
2.6,8.249072
19.2,25.795715
0.4,0.07954261
13.8,13.478462
20.3,17.627846
0.0,0.5131354
31.9,30.277597
26.7,28.633158
16.3,21.697777
23.7,25.314796
7.7,8.734387
20.4,22.073017
4.8,5.4131446
13.7,9.390659
24.3,28.722723
24.6,25.77995
17.0,18.459215
15.7,7.999913
2.2,1.5918226
20.0,19.391636
19.8,14.699943
22.4,28.002005
15.0,12.868986
30.0,29.808931
21.8,18.503904
18.4,25.454329
30.8,31.79914
28.9,26.558735
9.7,19.729355
29.1,24.908043
16.3,16.675453
23.4,21.19754
9.3,8.659245
29.8,26.99211
27.5,26.752409
26.8,23.831024
22.9,21.864563
27.5,20.773813
27.0,24.348633
17.6,11.997366
14.6,7.8363934
27.9,28.269867
21.3,19.601639
12.1,11.102568
30.3,28.609644
34.0,27.158659
17.2,17.250181
2.8,5.4231043
21.0,23.449472
17.9,16.09896
7.3,9.824659
21.1,18.004517
30.6,30.749296
32.2,30.978626
24.0,30.449297
22.9,16.518616
16.9,16.99218
21.4,24.955425
14.2,15.7784
24.8,21.893183
31.4,31.436737
0.2,0.56490207
26.2,24.78313
0.0,-0.00012494833
5.0,20.216988
22.8,22.180597
0.0,-0.028071303
27.7,28.904343
25.1,23.240082
28.5,27.98548
20.7,22.199213
17.4,14.249483
20.6,24.736113
17.4,12.883703
22.2,20.214888
11.7,12.054443
2.6,19.325052
23.5,23.785591
17.2,16.545677
21.7,22.890503
19.3,24.77475
28.9,31.307653
19.8,18.802052
26.4,30.189964
12.9,9.811427
24.4,20.066866
18.4,14.918135
28.9,31.181925
9.1,9.680893
14.6,19.7483
26.1,25.593094
6.4,7.6326957
19.0,14.692036
28.5,28.351305
19.4,19.378725
20.2,16.845407
12.8,11.288177
22.6,23.349611
23.7,22.998869
24.8,27.580233
15.1,16.92422
15.8,11.603003
17.1,13.693304
28.2,28.952797
28.9,21.804798
17.6,20.79259
33.3,27.580053
0.4,0.45630607
28.5,25.61491
20.3,17.854404
7.6,12.803301
24.2,24.801609
27.4,29.721863
19.0,21.283482
0.0,0.1619794
32.3,29.026215
7.3,9.314953
24.6,24.400099
12.2,13.828757
14.1,13.521536
16.8,18.369741
13.1,15.730611
15.7,14.566466
3.8,4.4644814
21.3,18.24848
26.7,25.147758
17.0,16.88578
22.5,20.556496
0.7,2.4856548
0.0,0.0048360936
1.3,2.5018125
4.8,5.509952
4.1,5.300693
0.2,0.013448223
1.2,1.4853058
1.1,1.5569053
2.0,0.93954647
21.5,18.757675
0.0,0.8080039
7.2,9.397902
0.3,0.9291123
5.2,5.8810663
0.0,-0.009919735
2.8,5.334736
4.0,2.8521194
0.0,0.046657972
3.7,5.414268
0.7,4.430986
3.7,4.860668
4.0,3.8636634
3.2,2.595565
5.4,3.5467536
15.8,12.141764
2.0,1.5276562
4.0,3.821945
5.2,3.826109
10.9,10.332702
6.0,5.34923
0.4,0.7593717
0.4,0.7121364
4.4,0.6076996
7.0,5.35983
11.4,13.60061
0.0,0.2960403
2.8,2.6957498
7.6,5.882619
0.9,1.2018602
7.7,9.9972925
1.2,1.7000151
2.1,1.3682476
8.2,5.003262
2.2,1.0408435
2.3,3.2920227
13.8,11.999762
0.0,1.8139946
5.0,5.751551
9.1,10.366106
3.3,4.0288696
12.3,10.512032
2.9,3.8055727
0.0,0.96166
1.1,0.9144877
2.8,2.0906615
13.1,11.727354
5.5,7.5459247
6.2,5.8587985
8.8,10.134084
0.5,2.7333963
1.7,2.2212508
1.9,1.2660306
0.0,0.40743804
2.8,2.6868014
3.1,7.736366
0.0,0.7630189
3.6,3.718169
1.3,2.106467
1.2,1.1244421
0.7,0.6980693
7.1,7.3458548
1.7,2.2260506
3.4,4.8834324
15.5,11.024754
0.1,0.27729136
6.1,8.142723
0.0,0.32881153
3.1,2.3192134
0.1,-0.00918829
10.3,9.726348
11.4,12.695141
2.0,2.6982956
0.0,3.8739018
2.4,1.6253283
3.5,4.0549345
7.6,6.6668
13.5,10.7418785
7.0,6.5057616
6.1,6.6736217
0.1,1.1317558
2.3,2.2608333
4.5,3.4067085
2.9,2.601515
5.2,4.421597
1.7,2.0944343
2.9,3.9461374
4.0,4.2128344
0.0,11.988612
3.3,2.6465065
1.8,1.0006115
2.5,1.2071654
2.4,1.2629119
9.2,8.424181
8.7,9.69861
4.6,4.4925146
14.4,11.085593
0.0,0.36570722
8.3,5.01649
2.1,3.8941247
4.7,4.615729
10.5,6.3389974
0.0,5.6375813
7.0,6.8171525
11.8,12.992211
2.9,6.4141474
0.8,1.6290191
0.7,0.7095293
5.3,3.7415185
1.2,1.2917354
6.5,8.232377
1.8,1.89997
3.3,3.8106294
3.1,1.9737835
8.5,7.2215433
12.4,11.398306
1.7,1.0346417
0.0,0.7905495
5.7,3.20476
0.6,2.1146443
0.8,1.6890862
4.5,5.3583837
4.1,3.0630994
4.3,3.758153
2.1,1.8904203
10.6,10.435693
10.1,9.929325
3.1,0.4497448
2.6,4.051012
0.0,-0.027022034
7.1,6.399183
1.6,3.3663979
4.6,4.0416465
2.0,0.4543647
1.6,0.8383843
6.4,4.980776
0.8,3.5669754
0.8,1.191675
1.0,1.0631998
0.0,0.0011853204
2.7,4.6810355
0.3,1.4160132
6.3,7.5476623
3.1,2.240378
1.9,2.3228548
1.9,2.0634077
0.3,0.77723986
1.1,1.7594965
2.2,1.9389265
16.6,16.792473
9.0,5.242992
0.7,0.5284632
0.9,1.621044
16.8,12.238375
16.0,15.542843
8.6,7.2895846
3.9,4.201228
4.9,3.4759119
13.5,11.328489
2.8,2.143496
5.5,3.1960878
0.0,0.076475695
14.2,15.378351
0.0,0.530961
6.4,4.6619234
3.9,2.4680479
3.7,4.231893
6.5,7.198284
10.6,7.559285
2.4,1.3512034
9.1,12.488758
0.0,0.21012637
1.9,2.6374164
17.8,15.91717
6.3,5.0174146
1.3,2.0556455
24.4,18.165495
19.1,13.857513
7.3,9.190868
0.2,3.0463176
3.1,1.8018804
3.0,4.896477
10.4,10.400361
16.4,13.602228
0.2,0.03737218
14.3,9.62363
5.4,1.3355569
4.3,8.078418
8.7,18.033768
19.5,18.846338
0.9,5.4196095
7.0,8.405401
14.8,15.194077
18.9,17.766863
9.2,13.873978
4.1,4.814746
9.1,10.374439
13.6,11.235081
5.2,6.7960367
26.3,18.514286
7.0,10.923234
29.1,24.558872
20.7,15.335122
15.8,12.760464
18.8,22.127468
20.8,18.793873
20.1,19.422768
4.9,3.9633758
0.4,1.340605
0.8,2.7064114
1.8,7.679963
15.3,13.420951
9.3,12.959132
15.0,14.940779
8.1,4.815789
19.0,15.914682
4.1,0.4621071
12.5,2.1742542
17.2,14.626142
14.8,18.990034
7.1,7.5655203
7.7,4.858577
0.0,0.20993057
0.0,0.066986404
20.7,15.210947
3.6,4.855133
3.9,3.5951357
18.7,15.32682
17.9,11.972318
25.1,22.274715
11.0,12.039038
18.9,19.205795
11.2,10.495463
8.2,11.583772
4.4,5.434598
4.7,2.5624902
14.2,19.71246
8.6,7.297722
17.4,16.866333
19.3,18.532015
20.3,19.058779
7.6,8.759719
4.6,4.682947
9.7,8.297058
4.8,4.510159
27.0,22.627655
0.0,0.18986723
7.5,7.48144
5.0,3.0317323
19.1,14.081169
19.4,15.3778305
9.7,8.071894
17.5,15.656479
0.7,0.65292865
22.0,19.094227
0.0,2.503159
8.4,9.291337
1.9,2.894249
17.0,16.86705
5.8,5.102862
19.2,19.776443
11.5,10.5995865
15.2,12.463462
2.7,13.027506
5.4,6.0018783
14.1,12.238412
0.0,0.76773936
10.9,11.779436
7.8,6.9443846
35.7,28.373772
10.4,4.7588644
9.6,10.287131
11.1,11.870842
3.5,1.8497306
0.4,1.8980987
5.3,1.9200141
30.2,29.109602
17.5,17.343826
8.0,9.861014
16.3,20.91944
13.7,10.924528
2.3,0.9119513
18.8,14.685264
3.4,0.48936936
3.4,3.0486305
10.8,8.285054
22.3,12.698496
1.4,0.7269121
1.0,1.02021
13.7,13.887408
6.3,5.021942
14.7,10.79869
5.7,7.073529
22.6,22.400288
23.6,18.511217
19.8,20.364515
7.1,8.267059
1.1,0.66499263
5.5,1.3360758
9.6,7.905251
9.3,11.334839
4.1,3.756834
12.6,6.085267
13.8,18.252306
16.4,18.108263
16.2,17.122358
5.1,0.02972643
4.8,5.115906
10.8,15.119385
22.2,14.790773
20.4,19.788906
10.5,14.196026
28.6,20.321423
15.4,4.677879
6.9,5.763999
5.3,5.3926816
24.1,17.374725
22.8,26.042324
30.1,25.60684
0.1,2.1286469
17.3,18.302225
0.8,0.029122524
33.9,25.532902
26.9,26.492277
25.4,18.271147
0.7,0.9888961
15.7,15.710727
16.6,16.011599
13.3,19.939123
20.5,17.978352
8.9,5.799239
4.4,8.620832
0.0,0.28269997
0.3,0.22441193
10.7,11.302351
1.9,2.8886714
28.7,33.994804
23.6,17.488415
4.2,11.609898
16.8,9.394946
5.5,5.007439
6.1,13.297671
36.3,34.803524
0.2,0.03560375
23.6,17.239573
6.0,8.219327
0.0,0.23289184
20.1,20.700373
27.6,27.469275
3.7,3.8598726
14.3,11.700424
1.6,3.6582642
20.5,18.167059
6.8,7.4667354
16.1,11.466318
22.9,20.627983
6.2,14.827403
13.5,15.01649
22.3,18.152704
0.1,1.6601679
4.2,5.673216
13.2,16.345972
6.8,2.19629
10.2,12.06958
33.4,29.838095
11.3,9.91291
15.7,17.610977
0.3,7.8789077
8.1,14.341231
21.0,21.512053
18.5,16.236828
20.6,20.157755
2.2,0.9940586
19.7,17.964602
15.4,18.621557
18.4,20.133345
22.2,21.723095
0.2,0.60880786
6.0,1.5743401
14.0,17.088688
1.6,7.520499
19.1,19.089958
24.4,24.752209
26.6,21.938864
21.0,25.888474
13.0,28.094772
0.2,1.2643589
20.9,16.827526
15.4,17.822355
12.8,15.287181
29.1,30.179497
11.5,23.363811
13.9,15.605417
10.9,11.785394
1.0,0.49882543
17.3,12.542188
6.8,13.388626
15.9,20.058918
16.0,14.799588
29.2,27.682526
18.6,18.867859
29.0,28.28701
0.0,0.061596807
11.1,11.11822
15.3,14.541828
17.9,19.376753
18.7,19.307165
10.2,8.086669
17.4,19.119644
19.2,19.652733
0.0,0.088589616
15.3,17.252125
4.7,12.653461
16.4,9.593802
9.3,5.6211796
14.9,18.716812
25.1,24.62183
13.1,11.316347
13.7,18.038885
1.5,1.1733199
21.7,15.605839
5.5,6.1534805
6.0,7.416416
3.4,0.4475367
16.8,11.5574
30.0,29.325092
33.5,35.600945
7.3,6.3379436
3.7,3.944333
19.1,20.44905
23.5,16.120087
14.2,19.036148
22.1,20.959831
9.2,8.717957
23.6,21.332666
12.0,12.399643
0.0,13.922307
11.0,8.77504
8.1,15.319681
9.6,5.910802
23.2,22.143064
3.9,3.093773
6.1,14.754295
4.2,3.4297597
0.0,-0.026610607
7.2,6.2976456
17.2,16.962963
21.2,21.389904
12.2,13.766535
12.4,11.327509
19.3,14.257854
3.1,3.9435127
36.0,36.72418
3.2,2.8601542
6.8,4.1737304
16.9,22.535103
22.7,25.26681
15.0,15.6918335
21.6,21.015144
21.4,17.625751
19.7,19.153194
31.3,28.593842
17.8,19.50945
1.4,1.1519468
25.0,19.80558
22.4,25.805609
16.6,14.918047
7.0,6.6998014
16.5,17.641304
27.4,24.83835
17.9,17.460972
25.5,23.039112
19.8,20.372612
17.6,11.594095
11.9,12.552916
5.9,3.0773542
25.8,22.524946
10.4,10.865662
19.6,18.21645
10.4,10.545929
4.6,6.5088744
23.5,25.31112
17.5,19.975159
6.8,4.752226
0.0,3.9487662
14.8,7.514411
1.4,5.985872
16.7,16.731525
20.5,19.25778
15.5,14.014274
22.3,20.689
12.5,12.575207
12.9,12.9585
20.0,19.557892
25.6,21.818361
20.8,24.25881
7.5,4.610025
18.3,17.443832
0.0,17.492249
13.2,14.225294
9.5,12.069314
20.9,24.490646
0.0,19.502625
11.6,5.2933626
11.4,11.024495
5.3,9.065992
12.6,16.001116
20.3,17.530344
0.0,19.690151
16.9,9.722439
1.0,9.070131
17.0,27.434422
0.5,0.06522787
18.9,21.344566
9.0,10.693785
7.5,9.89849
2.4,3.654136
15.4,17.004456
0.0,4.892597
2.1,10.356081
0.1,0.45298618
3.1,2.0051687
0.0,1.5375104
28.4,33.836742
27.6,27.995304
0.0,0.0004020202
0.0,12.48278
21.3,23.107084
21.2,20.466345
4.4,4.6376443
19.9,19.270428
2.0,12.400359
0.0,-0.8365036
24.3,21.672981
17.5,15.332121
25.3,26.041994
7.0,6.2729855
19.9,20.226135
13.3,16.845028
11.4,10.9049015
0.0,0.00812366
10.8,16.16005
0.0,0.078190915
0.0,20.204197
0.1,24.21332
3.8,14.364414
23.5,18.23927
0.0,5.737351
19.1,22.72618
2.6,5.7046437
3.1,3.172063
7.1,21.05494
20.7,19.530909
19.5,18.969315
13.8,14.472036
0.2,19.87801
16.8,19.38869
16.0,9.315883
15.6,13.661169
29.6,26.380203
13.7,14.721975
13.0,15.340534
0.0,0.080329895
23.4,25.524586
10.4,7.1727476
23.4,19.242502
17.7,20.617968
26.8,27.060097
24.7,23.244843
0.2,1.924756
16.8,16.385593
0.0,6.81755
0.0,22.741722
0.0,22.17937
7.8,7.886362
0.1,10.916395
19.0,21.016245
26.6,6.5199313
0.0,0.004817049
20.5,17.772621
19.5,19.580633
12.4,11.697348
9.7,11.773214
13.2,11.664199
22.7,22.8568
3.1,6.603771
3.4,6.478286
12.4,6.912698
0.1,22.876717
8.3,17.366539
20.1,22.139196
22.6,19.76893
11.3,8.98066
26.5,24.933847
0.0,2.9160419
31.2,27.832119
17.8,15.877064
2.4,22.400108
2.9,6.781535
12.5,12.215997
0.5,2.7071066
11.9,18.388294
15.4,20.601528
10.8,21.407854
14.2,15.6736965
0.0,-0.00813682
15.3,19.934946
11.7,10.873631
0.0,3.1801686
13.1,11.53897
26.4,27.047005
6.1,9.225153
26.9,24.954847
18.7,18.380692
15.3,17.945963
6.9,7.496601
12.6,19.939228
0.2,0.023788502
18.6,16.782436
29.0,25.833853
14.4,11.747818
28.5,27.424026
14.7,11.07283
15.3,17.862045
24.1,26.74847
23.4,23.330162
26.6,23.863174
21.7,22.723677
0.0,0.9060554
24.3,21.99307
26.3,27.441055
22.6,22.055132
17.5,14.21974
2.0,21.476892
0.1,0.025736503
0.0,0.56068754
3.6,5.7293634
19.0,20.46956
7.3,8.747298
11.3,15.527306
26.4,23.216776
29.2,23.082094
0.1,7.999181
19.3,20.895071
26.3,22.000542
0.0,25.428955
0.2,24.677605
13.0,11.195592
20.9,6.0479674
10.0,18.891346
21.4,22.78449
3.7,3.5193129
0.0,8.825332
0.2,7.6207566
17.8,22.17777
26.4,21.567732
9.5,10.505214
12.9,19.552574
25.3,25.163437
25.3,20.462214
9.5,11.928507
9.0,11.025293
20.1,16.647303
28.6,24.25927
32.7,28.108469
19.2,14.367534
10.0,14.05813
11.1,11.603764
23.6,19.85161
21.4,17.970934
14.4,19.948074
0.2,11.002554
21.2,20.414831
17.4,22.625996
10.5,6.10926
6.2,5.6402454
15.8,10.255909
19.2,21.772833
23.1,19.1038
12.7,20.416492
28.4,26.088501
30.8,23.397285
20.8,15.599945
21.1,22.879507
2.5,3.0569196
5.2,6.496759
26.3,25.71994
10.4,14.265292
19.6,21.885393
30.4,29.833786
17.0,21.334724
15.8,18.579403
24.9,24.320587
0.0,0.0011402254
4.4,12.833271
25.2,24.365402
23.5,23.287094
0.2,0.16153795
0.0,0.01596253
17.4,19.083532
0.8,3.322774
0.0,0.04644095
0.0,0.026486937
0.0,0.10479414
0.2,0.00029601346
0.0,0.17578804
19.0,10.493217
0.0,0.075857826
0.0,0.034228943
6.9,4.1401973
9.0,11.269207
1.3,0.120115206
0.2,0.025390647
7.6,10.223114
18.3,18.545088
0.0,0.061207116
1.9,2.86879
0.4,0.105869286
0.3,0.3347265
16.3,14.844249
0.4,0.00043825427
0.0,0.018253595
0.3,0.09182018
0.1,0.14403772
0.0,0.054434136
0.4,0.2659887
0.0,0.08467092
1.8,0.16692133
3.4,2.7666688
0.2,0.011293497
0.0,0.16632307
0.0,0.10406527
0.2,0.061281286
8.9,12.892353
11.3,11.03315
0.7,0.16915831
0.3,0.0234959
0.3,0.110322714
0.2,0.02609848
0.1,0.07176058
2.9,9.512298
0.0,-8.796036e-06
0.0,0.03938023
29.2,29.385836
0.4,0.10165021
7.0,5.3743715
2.0,0.42767915
0.0,0.07733634
0.0,0.038922384
0.1,0.06561156
0.2,0.091490276
22.2,15.185394
0.5,0.02301171
5.0,2.347182
0.0,0.068558045
0.0,0.0017699474
0.0,0.0016739948
11.9,14.020665
0.0,0.0026254442
25.3,19.784185
0.1,0.05831062
0.2,0.04309382
14.0,11.462191
0.0,0.00065869617
33.2,29.529135
25.1,28.308643
0.0,0.034453176
0.3,0.13819133
0.0,0.14780596
1.6,1.98019
1.1,1.231389
0.0,0.03549958
0.2,0.13070978
0.6,0.100643836
0.2,0.14456895
0.4,0.19213623
0.0,0.028341798
0.0,0.05547146
0.6,0.15148392
6.9,2.7776804
0.0,0.18225656
0.3,0.28191608
29.7,29.983158
3.7,3.5148954
29.0,23.957289
1.6,0.2016935
0.1,0.08002964
0.0,0.0043264213
0.2,0.050134726
1.0,3.0602462
0.1,0.10301646
0.2,0.16002654
19.2,14.8773155
0.0,0.04303826
1.0,0.16727602
0.0,0.026974326
3.6,7.329384
15.6,16.274212
17.6,13.666073
0.0,0.07093175
0.2,0.1893947
0.0,0.049438838
0.0,0.1754276
22.5,19.655903
0.6,0.16263464
16.7,17.593761
0.0,0.06610399
1.3,0.7500515
0.0,0.021775335
0.2,0.018313248
0.5,0.0627131
0.1,0.0059080925
0.0,0.06200234
0.2,0.048539933
0.5,0.07941724
0.6,8.706937
16.2,14.465433
12.4,16.225172
29.9,28.634756
13.9,14.852038
22.3,22.927301
8.9,5.7616644
24.7,18.6068
11.7,12.742728
8.5,12.878347
16.2,12.844241
19.0,16.756004
21.2,22.161903
16.1,24.664604
25.6,21.309048
29.4,26.620426
0.0,5.7438216
13.7,14.986852
20.7,24.249428
26.4,22.645803
27.7,28.646465
0.1,22.473736
0.0,15.294516
4.7,3.281523
10.7,13.894032
0.1,25.392843
24.4,22.641336
19.1,22.628082
29.6,22.438618
26.6,26.433125
15.1,14.938162
12.4,14.76176
27.9,30.217697
2.3,0.011670919
1.9,2.1598058
26.8,13.9089985
23.9,26.344997
21.8,24.39883
15.5,19.196707
11.9,12.655754
15.6,14.45088
22.2,22.307178
28.8,22.619389
12.8,16.31497
0.2,0.04606978
21.9,17.974934
0.0,15.628326
0.0,13.27482
22.0,22.605589
20.3,21.37117
0.0,0.06206595
15.6,19.322659
19.1,14.223082
15.0,16.712646
19.0,20.24083
21.3,22.211979
20.3,21.022009
24.4,21.644417
22.2,18.0359
19.1,19.167439
15.9,28.146402
28.1,18.231718
0.0,-0.012495107
7.8,12.630049
18.8,7.9215345
17.9,17.958668
14.7,16.464785
26.0,27.629675
11.0,14.656039
28.1,26.736694
22.0,22.196266
31.2,25.63934
0.0,6.0411115
17.0,14.560551
4.7,9.944014
8.4,16.825666
0.3,14.294525
0.0,21.418596
17.0,15.3764
0.1,0.77250654
3.3,4.107333
0.2,11.002953
30.0,25.102999
15.4,17.534601
22.3,27.301565
13.0,11.015735
30.6,29.30281
14.3,10.969916
15.2,21.144283
26.7,19.507895
27.1,22.869629
9.6,9.73314
29.8,28.916664
23.8,23.633545
18.1,16.334593
2.0,2.5677452
9.2,19.167114
8.6,5.102881
23.2,25.786583
19.8,20.677872
26.7,25.0329
28.8,20.724009
19.3,11.489268
15.6,12.350282
0.0,5.7694216
25.5,25.92497
27.8,26.34533
19.7,24.383291
13.8,19.803104
0.0,21.777187
14.5,13.470984
0.1,0.17619774
24.9,20.825378
29.4,29.762459
9.9,10.489152
27.7,29.15874
11.9,9.503876
0.0,9.925945
0.0,13.549786
28.8,19.622627
19.6,19.514
28.1,30.084148
0.0,0.064996466
9.4,10.476408
15.7,14.308505
21.3,27.449606
21.6,24.061945
7.5,11.362784
26.3,27.479887
4.6,9.170466
12.9,6.955141
26.3,25.57985
0.0,14.8652115
15.8,14.78492
28.7,23.802116
32.5,27.057053
31.8,19.634695
0.0,18.234509
0.0,2.543549
14.4,15.0756645
3.7,2.1552608
12.2,13.21542
5.1,9.167206
27.0,29.440231
26.9,25.371521
0.0,3.5348723
29.4,28.01479
37.2,32.535244
19.4,19.121761
28.0,28.072536
0.0,17.014528
0.0,0.09073731
13.4,13.55467
6.3,10.0222025
28.2,22.926987
0.0,0.2206235
29.8,33.409416
10.2,9.78544
5.9,6.272148
6.6,9.209818
11.9,12.950454
24.8,22.99596
27.5,27.893814
0.1,10.74652
3.4,4.383275
18.0,14.004457
15.4,15.369821
14.3,12.272925
24.1,24.20935
16.0,16.59028
15.7,17.841675
27.6,26.124044
0.0,0.91021496
13.1,12.027584
28.2,26.880936
0.0,-0.006461599
15.5,11.073015
0.0,-0.16000369
17.8,15.9086895
13.5,13.398803
0.0,-6.72515e-05
6.5,8.040742
27.7,22.212196
17.7,11.2748165
31.5,30.226974
0.0,0.15437278
16.1,17.622343
19.2,19.29013
18.5,16.637545
11.3,11.698012
28.8,28.806469
9.8,11.971966
23.1,17.728266
14.5,13.628752
9.2,13.527964
8.9,11.147315
28.0,18.684559
21.0,23.321718
7.7,20.653927
33.6,31.35994
13.0,19.360413
2.9,6.41797
25.2,31.372038
0.0,-0.07700272
6.7,3.398271
28.7,22.72643
25.9,26.846127
4.4,9.615806
11.6,13.350875
10.8,8.637874
28.2,26.576187
0.0,-0.00931795
12.3,7.8056297
0.0,3.647676
19.8,21.379793
3.5,4.2856426
19.7,22.942343
22.9,17.829418
30.4,32.7402
18.2,16.126522
16.1,13.90897
30.1,31.648037
11.1,10.52521
26.7,19.636557
28.9,24.949015
34.0,30.141327
16.1,18.112783
2.1,2.3156433
19.8,17.255754
5.8,5.678821
9.2,13.017433
0.0,10.268355
0.8,4.8278084
30.7,27.226357
22.9,22.055592
24.3,24.63463
1.0,31.535036
0.2,0.13888709
21.8,20.646152
21.1,13.963305
17.2,4.3665867
25.0,27.107761
23.2,20.953794
26.5,27.780478
31.1,26.835596
27.2,26.90628
13.3,11.8998995
14.1,14.636608
0.0,26.560026
29.5,26.967754
24.5,25.921432
12.7,9.65806
0.2,0.412108
12.3,10.928875
24.0,21.581396
25.9,27.983593
13.3,11.157391
31.8,33.263626
24.9,12.367218
28.2,23.116785
13.2,12.261793
15.3,13.425308
16.3,17.092266
23.0,15.974239
0.2,0.15663482
0.0,26.171225
8.7,11.526468
6.7,14.557759
17.1,17.4258
20.1,16.022516
5.6,7.840108
28.6,28.239935
31.2,31.515944
12.7,15.975884
32.8,32.224503
1.9,25.650251
17.6,18.358398
29.1,24.972296
0.2,0.5609328
20.0,20.459837
0.5,0.002921362
27.0,26.937908
28.1,23.423878
4.1,1.004613
0.8,0.00035838815
16.0,17.898518
23.6,19.95262
5.1,11.578889
30.9,28.702806
0.5,0.21080759
0.3,3.7680507
22.6,22.05147
24.4,24.897442
27.2,23.713398
20.9,28.230461
32.7,27.725426
18.6,17.64521
16.0,18.290234
13.0,15.2844715
0.9,12.60431
9.4,9.855464
11.4,6.100664
19.6,18.591751
0.1,1.0870243
32.2,31.970062
18.2,19.202124
19.5,12.768523
0.0,0.00016560763
0.0,0.009068348
0.5,3.540481
17.8,20.725397
0.0,0.014040646
8.7,11.185665
7.7,8.157183
17.9,20.347902
7.6,14.331399
15.9,16.493052
19.2,19.18723
21.8,23.582218
0.0,0.0019843585
15.9,9.5579195
29.1,27.37721
3.7,2.1043253
3.4,5.930187
25.4,23.464293
25.0,24.210417
21.3,25.609707
30.6,24.639498
17.8,13.779638
27.3,29.890263
0.0,0.06502329
15.0,11.066664
13.9,16.26573
18.2,25.26927
21.2,23.042507
20.1,14.094943
19.3,23.493996
22.7,24.144106
27.0,16.732557
25.5,21.951391
20.1,22.803364
8.7,10.621143
12.3,11.927387
12.7,11.758145
10.7,15.751991
6.1,14.317535
18.8,17.916054
0.3,17.851738
10.6,11.249583
22.6,25.153542
33.3,28.860174
12.4,9.593525
4.4,3.7569697
36.8,17.608482
28.0,25.414162
9.3,11.971075
26.5,25.286991
2.2,2.233342
0.2,0.19650835
31.6,25.98307
13.8,16.636152
25.2,4.713023
20.2,18.651625
9.2,3.4709516
16.8,17.426981
5.5,9.8979
23.1,22.197348
23.5,20.583954
17.8,18.386324
13.8,17.323654
0.0,4.974702
21.3,24.093075
17.4,21.03636
32.9,29.042124
13.1,9.572945
12.6,16.302935
4.6,5.7146144
17.5,18.087952
2.4,2.0115635
22.2,22.14733
14.8,14.869954
20.7,24.36221
20.1,17.575943
32.7,29.725164
7.7,10.855076
39.9,32.488403
0.0,22.53048
14.8,20.214092
19.0,18.878845
27.2,25.213833
24.4,18.997551
7.7,5.887416
23.9,31.156937
30.2,22.672455
25.3,26.680649
19.8,21.295183
20.6,21.536139
20.8,22.245728
0.0,-0.024126118
10.7,13.203328
14.8,17.206669
19.3,17.610008
10.0,10.122047
27.4,28.946053
0.0,2.5733924
14.3,26.504831
9.6,13.405102
14.9,15.941162
12.8,13.988485
0.0,0.21022686
12.1,12.406328
15.9,21.546507
20.6,21.750465
21.4,25.635023
26.3,19.359037
6.1,8.090727
23.3,22.420395
0.0,0.04222416
0.0,6.786139
6.2,12.6242695
10.0,4.129444
19.6,14.172871
9.9,9.906748
0.0,6.726368
10.2,8.212561
3.9,16.231152
13.4,8.322422
12.3,20.537647
33.3,31.608154
13.5,11.962909
20.8,15.531162
11.8,13.064344
21.0,18.362095
26.5,26.88614
16.0,26.855633
0.0,0.015913837
0.0,15.997442
28.3,22.147774
30.6,29.087162
27.8,27.32358
13.6,17.96313
26.4,26.086786
7.8,8.116438
27.0,26.62985
5.0,4.5715475
0.0,7.298127
25.4,24.462439
17.4,19.109379
20.7,19.486116
21.3,23.210213
18.1,22.507845
20.5,16.560032
11.7,10.903139
0.0,9.501203
28.1,17.66631
0.0,17.940624
29.5,18.458893
29.2,17.952585
23.8,22.296707
9.3,2.471367
22.4,16.905964
33.9,29.891098
31.5,21.773926
9.7,11.9339695
33.0,29.89775
10.3,6.450164
31.3,28.965899
14.5,18.014698
12.2,13.315572
28.2,18.627514
17.2,13.933676
0.3,0.040034503
22.7,24.600498
27.6,26.279917
19.4,22.205109
24.7,8.192445
8.5,14.997318
0.1,11.5794325
14.8,16.52904
23.8,23.766281
8.7,18.264837
27.3,23.364971
0.0,-0.07668456
25.1,21.988731
15.5,15.543077
9.5,11.556096
15.4,17.41575
32.9,27.510063
0.9,0.7426474
1.1,0.014171535
19.4,27.53341
18.3,16.910908
23.5,17.346962
26.0,27.861858
15.4,14.907526
13.2,20.506878
22.6,21.78731
17.0,21.942585
0.0,12.951807
21.9,20.028862
24.0,26.975075
21.0,20.208393
5.1,5.9873652
29.5,20.741861
19.0,14.359803
4.2,6.496953
2.7,2.067373
13.8,14.605348
0.3,12.368022
0.0,15.375556
19.9,22.975058
21.5,16.407774
14.6,23.911352
5.5,4.9779925
6.3,13.042043
26.8,27.515476
20.3,20.764069
20.9,20.506096
0.0,9.163008
24.7,28.254196
0.0,0.00030147025
16.4,15.975838
20.2,21.587767
29.8,28.335876
0.0,14.5096035
27.6,25.16528
33.0,17.704079
0.1,1.2039822
5.0,5.3886623
0.0,0.12767807
1.8,1.7893991
11.4,14.261144
5.1,8.501577
5.3,6.415683
0.0,0.09754182
16.7,16.957554
8.7,7.914828
6.4,6.260194
1.8,5.781412
0.1,0.05700218
18.4,14.6614065
16.3,13.846473
7.4,10.781401
5.7,6.3815417
5.8,6.441084
6.3,6.9483814
0.0,0.2902009
3.1,4.029539
0.2,1.9528639
5.1,4.2297416
5.9,4.5088215
3.7,5.7056026
9.1,12.835459
2.0,2.116198
0.9,0.72757447
9.2,9.298243
5.0,5.5057864
0.0,2.4189453
15.7,14.543327
0.0,1.4141285
0.2,2.6797976
20.7,17.102049
10.0,8.579483
0.0,5.338776
8.5,5.3966947
4.5,5.747024
10.1,8.35657
6.7,5.1558995
2.6,1.6238039
8.9,5.2208614
10.7,5.3192816
9.3,7.096295
18.4,20.612896
16.5,15.046471
20.9,17.414425
4.4,1.7396216
16.0,12.627101
16.9,14.664376
1.8,0.8437642
3.6,5.239839
21.2,19.875444
8.6,7.2047634
2.9,2.7340784
12.5,11.9072
14.6,7.9324474
12.5,11.070268
9.4,14.787535
0.7,0.4416926
6.9,9.163
5.1,6.375556
4.3,5.2371845
27.6,17.970053
0.0,0.12835568
4.1,4.6701655
4.7,9.204854
8.2,6.557415
7.4,5.123925
0.2,1.4198042
7.1,4.381761
0.0,0.10909283
2.3,1.9921956
2.1,5.7296267
13.2,14.3620205
0.0,0.008354052
1.8,2.8294687
1.5,1.9731004
18.5,17.026653
7.3,6.3093157
6.0,3.537859
17.7,13.572546
21.5,18.991795
0.0,1.0503917
2.5,2.2129967
9.3,10.689587
5.3,3.3599725
1.0,1.2530596
3.5,5.413536
4.6,2.7754369
13.8,2.2443051
5.7,6.8118916
0.6,0.018448979
7.4,3.8544362
4.8,8.463041
8.3,6.042531
11.8,13.265022
2.7,4.0942116
1.5,6.9441133
2.4,4.0676694
18.7,18.387522
11.2,11.764751
0.2,5.0191727
8.8,12.799595
14.8,9.481376
0.9,0.2714738
11.2,7.124117
0.0,2.683373
4.7,2.5620217
4.0,7.484329
12.9,13.414021
3.4,5.1601386
0.2,0.24896479
5.8,7.4212756
14.8,15.427037
5.7,5.2911377
0.1,0.09507103
10.4,7.7605762
9.2,8.725013
15.4,14.8338785
1.7,3.8496208
12.8,8.912687
1.7,3.2369857
26.0,19.662838
6.9,11.378996
23.3,21.358799
1.8,4.590948
16.8,12.900295
13.0,11.984067
11.8,12.320675
6.8,16.371435
2.0,2.3202865
9.4,9.372665
6.5,5.172656
2.8,2.9114447
12.6,9.521975
1.5,0.15258801
0.1,3.6582196
1.2,1.9790576
4.6,6.7329454
11.4,8.710854
0.8,1.3654058
21.0,19.019487
13.4,13.731634
14.7,13.461657
12.9,13.015465
2.8,5.0649695
6.2,7.490342
7.9,8.720324
0.7,1.4720505
4.1,2.6136303
0.3,0.045462377
6.0,5.3952975
7.0,5.1408663
0.0,-0.017757423
5.0,3.9367738
3.8,0.82189864
3.3,4.191083
19.8,17.153534
7.9,6.7225776
4.1,5.296814
5.4,3.9608529
1.7,1.8916554
0.0,0.31882578
9.0,11.946968
2.8,5.153532
4.3,4.8686256
15.0,12.755286
4.6,3.702614
3.5,0.85560834
3.6,5.19847
20.2,16.686537
0.1,1.9507856
3.4,3.3176606
4.0,2.6952608
0.1,-0.01283871
11.8,10.877928
7.2,5.192078
4.5,13.248365
5.2,5.438669
9.9,7.719265
6.2,4.5300283
4.5,5.6134186
1.2,2.732611
20.2,18.828096
18.5,19.316868
0.1,4.606622
2.6,1.9630039
8.4,9.258894
0.4,3.0427222
14.7,11.945549
8.3,10.966557
5.1,2.9056425
11.3,7.3434744
12.1,12.951527
21.2,15.076733
8.8,5.226312
0.3,6.0381975
2.2,1.879846
0.7,0.60350555
0.0,2.9358969
1.0,1.3114403
1.5,3.3106263
15.0,13.911889
2.3,2.2651858
2.2,2.2491062
10.2,14.101345
15.0,12.513743
5.0,8.417778
7.2,6.132024
0.1,0.06185608
1.9,2.7292676
0.0,0.70938927
14.7,13.805878
2.1,0.013525639
0.0,0.041057438
5.3,2.4650564
8.0,8.70219
1.2,0.99150324
0.3,0.73704916
0.0,-0.0001996204
9.8,12.799523
0.8,1.0968258
0.9,1.8968303
9.0,10.493067
3.2,7.5247574
0.9,1.7318217
3.7,4.107563
19.4,21.737305
2.8,2.0637379
3.0,6.4597235
9.6,8.085159
0.0,4.521639
14.8,11.816874
1.9,2.5199254
7.5,3.319726
9.3,7.7692714
4.4,4.2957525
18.0,19.025557
7.1,6.0032673
13.8,10.386254
16.1,15.56985
16.6,18.351353
3.5,2.9948945
0.0,0.59022367
13.2,11.856174
9.5,7.0501404
1.0,0.76928616
16.6,16.012657
1.1,0.7840721
0.0,0.050810143
4.1,3.34649
5.3,4.8140388
13.6,12.916026
11.1,7.898446
2.4,3.0333033
13.4,16.371489
0.0,0.019784287
10.1,10.1432495
0.0,0.15513237
1.2,1.8666639
0.8,1.7199856
9.1,2.7607172
17.0,18.192972
11.8,9.681733
3.0,0.8181115
20.3,22.461922
14.9,13.479931
2.0,5.1212897
22.4,19.282555
13.3,12.008106
2.6,1.8384408
6.9,5.343646
8.3,8.244571
1.9,1.2957907
11.8,13.603674
12.9,5.9898934
6.8,10.033051
13.2,12.699839
13.6,5.4252157
9.6,8.152204
1.7,6.5538006
0.0,0.5154724
5.7,6.5006633
4.8,8.753327
4.1,7.0591435
15.3,11.680334
9.1,6.7894163
7.9,6.491041
0.1,-0.08006861
5.0,2.021698
9.2,14.023004
12.4,12.157314
0.0,0.04474795
3.1,3.1054049
26.7,21.244385
15.7,20.270983
17.3,13.470727
16.8,21.525291
7.4,2.5353575
6.6,4.910371
8.2,8.042381
0.0,8.494308
27.0,23.011177
6.1,2.981492
9.8,10.973981
0.0,6.2490196
0.0,3.929638
16.8,16.515343
16.8,16.786867
23.6,18.17798
15.0,11.724722
16.0,18.09911
12.0,6.1960645
18.7,18.477983
16.1,6.5523877
13.2,13.562358
17.2,13.547851
21.6,20.664677
11.7,9.900859
11.0,14.38844
17.4,12.396321
25.0,24.075624
21.4,21.613451
21.2,22.305628
6.5,7.374964
19.4,17.478836
18.4,0.08158255
16.0,11.395519
22.7,24.227114
0.1,4.8612137
19.5,20.670513
6.0,0.46107888
0.0,0.13542798
24.3,24.353231
35.2,33.826202
2.6,0.37711322
21.3,19.743391
21.0,19.10922
25.1,23.349232
19.0,16.770844
31.5,25.125122
0.0,0.018548558
22.4,20.848412
16.6,22.856255
19.1,23.620811
7.3,2.7520466
1.5,2.7558634
20.9,14.01331
0.0,13.605872
0.0,12.622861
21.8,26.467543
20.5,18.969786
15.7,18.311844
15.3,14.837529
22.1,22.906021
21.5,20.033089
12.9,1.8081032
27.7,28.102575
23.6,17.57071
25.9,8.782084
31.4,32.603485
20.0,16.29018
14.1,15.493757
10.1,11.4283695
27.4,23.526829
7.2,2.6613178
18.4,17.084814
14.0,15.654246
18.3,17.03672
21.6,22.700787
32.5,23.960434
4.2,3.666601
23.7,24.640537
0.0,-0.0004618477
18.6,16.8073
20.4,22.148254
25.6,23.191776
23.4,21.193245
25.8,30.156294
29.7,29.053661
0.0,0.30247813
1.6,3.1760557
12.5,12.113785
11.9,1.7246709
33.4,32.24019
18.7,15.583117
7.9,15.918949
33.0,1.8931013
19.7,20.321218
2.2,6.660836
16.6,18.249208
18.3,19.514977
24.2,24.063488
0.0,0.0004613407
27.2,25.975037
14.6,16.222515
21.4,21.14256
20.6,22.969404
17.7,4.188664
16.6,15.378329
9.9,6.9746437
26.2,20.731674
25.0,24.132202
14.0,13.203689
6.4,13.265057
0.0,0.014269343
0.2,6.7522583
24.4,27.352358
15.3,9.80011
11.6,9.890553
14.8,14.185321
18.7,15.526186
25.4,24.08464
10.4,12.175443
24.1,24.771904
13.3,14.628971
17.9,20.039928
14.8,15.974282
16.1,23.682838
27.8,23.46049
11.3,16.484848
20.6,20.135736
23.9,24.912285
23.2,24.458714
0.0,5.659259
20.9,18.556269
18.7,21.014551
0.0,0.47947758
16.4,14.239511
22.9,19.768375
24.8,21.838104
25.6,21.751408
8.0,11.326323
23.4,11.632249
8.6,8.625591
22.1,23.829073
9.6,16.397358
27.1,23.553715
2.1,4.472062
15.0,18.599285
15.0,17.271307
8.2,11.8769045
13.6,11.842569
17.8,19.019878
0.0,0.08352798
4.2,2.8303266
21.1,16.757557
23.2,25.824574
17.9,20.783333
11.2,13.861574
18.8,14.973727
24.7,17.797546
15.1,17.48659
2.0,5.76893
13.7,14.348684
2.6,10.615255
7.6,8.78687
23.3,21.641151
16.5,5.930798
12.0,19.275047
22.2,22.129246
2.8,13.227433
15.1,15.880148
12.1,19.744997
19.4,20.184198
0.0,0.023618279
2.9,21.62259
0.0,0.003352285
20.4,17.76701
23.9,24.56719
19.4,24.48165
6.9,8.45565
25.2,23.615343
25.9,16.52086
0.2,0.029258259
11.4,1.5052168
21.6,19.495998
14.9,17.60152
22.2,25.575623
0.0,14.994037
18.4,16.498583
23.8,19.757515
0.4,0.12642255
12.6,10.096395
22.0,18.533571
14.0,15.118295
0.0,1.8978256
12.8,21.956379
18.8,16.09651
12.4,22.481827
21.0,24.019764
18.7,21.004839
18.3,18.847439
23.5,21.335712


==> figures/scatter_plot_data1.csv <==
x,y
13.3,16.748727798461914
31.3,27.164344787597656
21.9,19.282272338867188
17.5,19.199462890625
12.4,13.608221054077148
28.5,25.05797576904297
29.3,23.11412811279297
14.9,13.283628463745115
13.9,14.734862327575684
18.3,15.48088264465332
22.6,21.524925231933594
19.4,16.999895095825195
27.5,25.570377349853516
18.3,20.553119659423828
5.6,6.41621208190918
5.8,7.636289119720459
23.7,24.872821807861328
28.1,16.833227157592773
12.4,11.386287689208984
21.4,18.623001098632812
12.2,13.27630615234375
26.3,22.88154983520508
11.5,14.940664291381836
20.0,21.23277473449707
21.2,20.528587341308594
18.2,18.5067195892334
24.0,21.750831604003903
22.4,21.128076553344727
22.8,27.750873565673828
29.3,22.496841430664062
9.2,13.09030818939209
21.6,26.871505737304688
27.0,26.977264404296875
9.2,13.66643238067627
6.2,12.011345863342283
34.0,28.918548583984375
35.3,32.03870391845703
36.3,32.74509048461914
34.7,31.02914047241211
33.0,30.902708053588867
21.5,20.134220123291016
36.3,32.18425750732422
38.8,30.063026428222656
20.0,22.46874237060547
28.0,29.787593841552734
14.0,17.97072410583496
25.7,25.511690139770508
21.1,19.504364013671875
27.4,23.219018936157227
8.6,7.795340538024902
17.0,19.23344993591309
24.8,26.152986526489254
24.4,26.176189422607425
27.2,18.966142654418945
17.5,18.06585121154785
29.2,27.441255569458008
33.9,28.58774185180664
21.6,20.23309326171875
25.3,16.703693389892578
5.5,10.98737907409668
23.4,19.553298950195312
21.0,20.481279373168945
28.8,22.799243927001953
26.0,23.051286697387695
29.3,25.93630027770996
9.0,6.457275867462158
27.9,23.49264335632324
23.0,23.547203063964844
20.7,22.13446044921875
13.0,15.177403450012209
8.6,9.917303085327148
17.1,15.343433380126951
23.5,24.648717880249023
25.1,23.90401268005371
28.4,27.037126541137695
29.9,27.75973320007324
38.6,27.271289825439453
22.3,22.554792404174805
31.1,30.44371223449707
21.0,17.714460372924805
28.4,26.784517288208008
28.6,26.206817626953125
22.1,22.88157081604004
11.7,11.882957458496094
25.8,23.68317413330078
22.3,21.61951446533203
22.9,21.8265380859375
25.2,22.775623321533203
20.1,24.16577911376953
18.0,19.342857360839844
10.9,20.52264404296875
20.5,13.924819946289062
22.1,19.843395233154297
25.5,22.91548538208008
30.0,22.3491153717041
16.7,24.84737777709961
33.2,28.784259796142575
24.1,24.061561584472656
22.0,23.969799041748047
5.5,8.690546989440918
33.4,26.54656219482422
23.8,18.116268157958984
20.7,22.91120147705078
22.6,23.92876625061035
25.6,19.950998306274418
31.8,30.396841049194336
22.3,22.560787200927734
28.2,27.89396858215332
28.4,25.895601272583008
26.0,23.49922752380371
13.9,10.826210021972656
12.4,10.972620010375977
18.7,19.27812957763672
26.0,27.583452224731445
37.1,29.68739128112793
9.7,11.771345138549805
24.4,22.775096893310547
17.4,18.562829971313477
13.0,12.557920455932615
30.4,24.671772003173828
14.7,14.039106369018556
6.9,10.495668411254885
13.7,15.792052268981934
12.6,10.431102752685549
10.7,9.34502410888672
20.4,17.900634765625
35.7,29.88597869873047
26.9,25.34381866455078
24.4,22.1897029876709
26.8,20.894386291503903
10.8,10.375518798828123
34.1,29.497314453125
16.5,18.43960189819336
15.4,12.748501777648926
14.3,19.24668312072754


==> figures/scatter_plot_data2.csv <==
x,y
13.3,13.3
31.3,33.7
21.9,22.8
17.5,17.3
12.4,13.6
28.5,28.0
29.3,30.0
14.9,16.2
13.9,14.2
18.3,18.1
22.6,27.0
19.4,19.0
27.5,29.8
18.3,23.3
5.6,9.1
5.8,9.2
23.7,19.8
28.1,24.8
12.4,13.2
21.4,21.6
12.2,14.5
26.3,22.6
11.5,13.6
20.0,24.6
21.2,20.6
18.2,19.9
24.0,23.5
22.4,22.4
22.8,24.9
29.3,25.8
9.2,15.1
21.6,26.6
27.0,26.1
9.2,14.0
6.2,11.6
34.0,31.6
35.3,32.8
36.3,37.9
34.7,33.2
33.0,31.8
21.5,20.4
36.3,37.4
38.8,34.2
20.0,20.3
28.0,32.2
14.0,23.9
25.7,30.2
21.1,23.2
27.4,26.9
8.6,11.4
17.0,21.8
24.8,27.1
24.4,28.1
27.2,20.7
17.5,22.4
29.2,34.5
33.9,33.6
21.6,24.1
25.3,25.8
5.5,11.9
23.4,22.1
21.0,19.7
28.8,29.5
26.0,24.3
29.3,28.7
9.0,10.2
27.9,23.3
23.0,23.8
20.7,24.6
13.0,15.0
8.6,11.6
17.1,18.3
23.5,25.1
25.1,23.2
28.4,29.4
29.9,31.2
38.6,34.5
22.3,23.0
31.1,34.0
21.0,24.0
28.4,25.9
28.6,28.2
22.1,26.2
11.7,14.9
25.8,24.9
22.3,22.4
22.9,22.1
25.2,26.1
20.1,19.0
18.0,21.6
10.9,19.1
20.5,20.2
22.1,22.6
25.5,23.4
30.0,28.8
16.7,24.1
33.2,34.5
24.1,30.1
22.0,26.2
5.5,9.4
33.4,31.5
23.8,23.7
20.7,20.0
22.6,25.5
25.6,27.4
31.8,37.4
22.3,23.1
28.2,31.0
28.4,28.4
26.0,25.1
13.9,14.4
12.4,12.2
18.7,19.7
26.0,27.1
37.1,32.1
9.7,13.6
24.4,23.9
17.4,19.2
13.0,12.7
30.4,29.2
14.7,16.4
6.9,13.3
13.7,16.7
12.6,12.9
10.7,9.5
20.4,19.7
35.7,35.5
26.9,25.3
24.4,24.4
26.8,28.2
10.8,12.1
34.1,35.4
16.5,18.6
15.4,16.0
14.3,23.0


==> figures/scatter_plot_data_xy.csv <==
x,y
0, 0
1, 1
2, 2
10, 10
40, 40
